Learning Treatment Allocations with Risk Control Under Partial Identifiability

Learning beneficial treatment allocations for a patient population is an important problem in precision medicine. Many treatments come with adverse side effects that are not commensurable with their potential benefits. Patients who do not receive benefits after such treatments are thereby subjected to unnecessary harm. This is a `treatment risk' that we aim to control when learning beneficial allocations. The constrained learning problem is challenged by the fact that the treatment risk is not in general identifiable using either randomized trial or observational data. We propose a certifiable learning method that controls the treatment risk with finite samples in the partially identified setting. The method is illustrated using both simulated and real data.

==> tikz/data/calibration_curve.csv <==
odds_true,odds_pred
0.5071428571428571,0.5295164548569508
0.6746031746031746,0.6638055853201112
0.7647058823529412,0.7746890809908016
0.9537037037037037,0.8761876291191212
1.028846153846154,1.0665826912647307


==> tikz/data/missing_odds.csv <==
ecdf_y,g1present,g1absent,birthmonth,g1tcareer,g1tyears,gender_2.0,race_1.0,race_2.0,race_3.0,race_4.0,race_5.0,race_6.0,g1surban_2.0,g1surban_3.0,g1surban_4.0,g1promote_1.0,g1promote_2.0,g1specin_1.0,g1specin_2.0,g1freelunch_1.0,g1freelunch_2.0
0.0009487666034155598,0.8154906626195411,0.9574805195098128,0.9939123907503072,0.7765028295982792,0.8204575736269747,0.965346811321177,0.9381892376319346,0.9714791593874881,0.9852153642320395,0.9998573979527056,0.9962442994098987,0.9974493353517693,0.957085803670115,0.9901093232478475,0.9918781920537229,0.8892636971101265,0.914908544597642,0.97163848602009,0.9747704626929248,0.9826273093476217,0.9638916800643782
0.0018975332068311196,0.8230416315691236,0.9617270633422127,0.9939257593637972,0.7815634412311311,0.820871429959149,0.9658194638090949,0.9402097240055862,0.9721566879436464,0.9852363793827087,0.9998882134866994,0.9962459837486595,0.9974508580927695,0.9572981694988278,0.9914569940591944,0.991954735103765,0.8936185540106216,0.9163586470669326,0.9732066860735759,0.9763367515990651,0.982659224564262,0.9639599056595448
0.0028462998102466793,0.8269665410054279,0.9625544585295885,0.9939529546812708,0.7823906583333783,0.8209362651309641,0.9660182959776068,0.9420565673242904,0.9725393508120208,0.9852699893603453,0.9998966157706044,0.9999855853386422,0.9999938100086928,0.9573049477199436,0.9917432158619763,0.9924089556813518,0.8941939129878081,0.9163937803888389,0.9732935213280564,0.976489280951883,0.9827750574527844,0.9655036627408558
0.003795066413662239,0.8291185105986092,0.9641615009184384,0.993979071929549,0.7828046202429642,0.8213255629181629,0.966164083926837,0.9465378560704545,0.9733304213960972,0.985299122937893,0.9999077707376796,0.9999870750968209,0.999994226842685,0.957652149900229,0.9920028829724579,0.9930248356862268,0.8942195913340074,0.9169873998318654,0.9736075520453582,0.9767387197046954,0.9829601092356421,0.9659016641027627
0.004743833017077799,0.8295720007266335,0.964286576402988,0.9939851081418447,0.7856705242613945,0.8228816454168429,0.9664883682751371,0.9480026821848455,0.9735624609553118,0.9853280877785177,0.9999143672141342,0.9999870805242127,0.9999945675745607,0.9577805551084463,0.9920974098186502,0.9932068482215293,0.8944750229067544,0.9171392622738935,0.9736328437850159,0.9767683076901693,0.9830368671902068,0.9659310262475078
0.0056925996204933585,0.829799686174703,0.964766668871898,0.993985913389964,0.7913005574061698,0.8233510452183818,0.9666753420521057,0.9484966529549178,0.973749570010285,0.9999083294650104,0.9999145278062788,0.9999880392169834,0.9999956045622291,0.9579265557338934,0.9923742063622213,0.9932650687766423,0.8945795790082133,0.9171430289082475,0.9737440108404192,0.9767880579151837,0.9831872924313426,0.9659643824464942
0.006641366223908918,0.8314392262320762,0.9648350390621223,0.993990069312563,0.7961458751585858,0.8235923525807214,0.9667840066675143,0.949548717008694,0.9738402205246309,0.9999359957452276,0.9999160392357526,0.9999880773963769,0.9999956151397611,0.9582940337696341,0.9924180357335051,0.9932650687766423,0.8949053185515015,0.9174954089543292,0.9737550846731486,0.9768482440108395,0.9831883446749426,0.966438969249928
0.007590132827324478,0.8319954288240147,0.9650690132381762,0.9939924160471082,0.7966176530358191,0.8241275109040915,0.9670991026348649,0.9511694010073176,0.9739850483274091,0.9999417918358873,0.99991729165183,0.9999885667620718,0.9999957350954831,0.9588559159575681,0.9924617889377654,0.9933452576354553,0.8952916298712957,0.9176597622648509,0.9739388313744469,0.976902337016325,0.9832147125831895,0.9672792858125152
0.008538899430740038,0.8383504254214004,0.9655218297337816,0.9939941150356184,0.7967893894092356,0.8242390642070615,0.9672603180401914,0.9568148656575752,0.974314635136337,0.9999442786484611,0.999917768967041,0.9999888060872473,0.9999958306775167,0.9589917250896206,0.9924915494589305,0.9934328906266274,0.8954092538150042,0.9176710566103418,0.9739930701798161,0.9769635609853422,0.9833080526022209,0.9672920714345595
0.009487666034155597,0.840025900727902,0.965541904593181,0.9939957683835516,0.7971384857751181,0.8242493057902205,0.9672856125435977,0.958211067167908,0.9776489677118972,0.9999453253655146,0.9999242998179897,0.9999889421229161,0.9999958959338159,0.9590347589704004,0.9925600604359728,0.9934548952014002,0.8961255046520675,0.9177718994551272,0.9740512538282535,0.9770645176905093,0.9833998023345817,0.9673986143328075
0.010436432637571158,0.8409675817562197,0.9658245398346844,0.9940139748979083,0.7972823778491028,0.8246094915600451,0.9676397257353254,0.9642547977717802,0.9780900086172186,0.9999477032312276,0.9999251171533441,0.9999889875962269,0.999996028748426,0.9590766599555088,0.9926680122579229,0.9935188833578589,0.8969130604730688,0.9180377867272863,0.9741360556421734,0.9771084387644978,0.9834091651707314,0.9674156019965525
0.011385199240986717,0.8467282986395233,0.9679845601182219,0.994020934112534,0.7974806227497359,0.8250870927514017,0.969434071268591,0.9652556621022087,0.9782438679399853,0.9999483940319036,0.9999265185139329,0.9999890383168822,0.9999962750134741,0.9591732816653291,0.992705753856528,0.9936217394552914,0.9016720166359766,0.918495716170518,0.97415633052214,0.9771430119021814,0.9834864414208851,0.967580417701954
0.012333965844402278,0.8495115433922994,0.969315327910595,0.9940223609701851,0.7983582464939452,0.8258351203591618,0.9694769290577974,0.965804986648317,0.9783480007757102,0.999951097357166,0.9999269609342769,0.9999894052503536,0.9999963186238704,0.9592238956764478,0.9927222648974355,0.9936279046398104,0.9040317707973533,0.9187295812010111,0.9741766302409081,0.9771485885960102,0.9835698922881816,0.9676227587285766
0.013282732447817837,0.8506998552333206,0.9696915515952476,0.9940268528775731,0.7989055278207561,0.8262829184281082,0.9695656167038139,0.9665821722976374,0.9785956188210577,0.9999534584070704,0.9999311767664726,0.9999895462114083,0.9999963487539314,0.9592844253668785,0.9927663163999813,0.9936768087975271,0.9055404958284978,0.918741749226203,0.9742205876089887,0.9771732526357806,0.9836483513256179,0.9676686622447926
0.014231499051233396,0.8518184999025964,0.9719953031383662,0.994030801388858,0.7996395842226398,0.8263064715508079,0.9696041889167203,0.9668858214521214,0.9787017445115113,0.9999539686769531,0.9999319075701991,0.9999895481120289,0.9999965015632658,0.9592859109101985,0.9928371576784828,0.993725800045674,0.9178889561586835,0.918957742534483,0.9742724493510966,0.9771807268152268,0.9837055893063599,0.9691323086518219
0.015180265654648957,0.8529092551897902,0.9729582557215722,0.9940327728175273,0.8002032530637336,0.8265162316551986,0.9697637098457841,0.9670824631461142,0.9789451362928835,0.999956501493388,0.9999336316439198,0.999989813033965,0.9999965342914074,0.9593220178186945,0.9930074318914472,0.9937330901027679,0.9183110318750931,0.9189715985756284,0.9743065949766566,0.9772128092968155,0.9837104507470983,0.9694297943273088
0.016129032258064516,0.8531411169279677,0.9733890827932442,0.9940403638557492,0.800876368943463,0.8266502846253747,0.96983768625267,0.9672049231965832,0.978950815038273,0.9999579067036917,0.9999340190708885,0.9999898424798904,0.9999965493887106,0.9595655008704621,0.993020752239772,0.994027423954926,0.9192660962190157,0.9189721604254445,0.9743901347979589,0.9772241627144846,0.9837250378996122,0.970419318541713
0.017077798861480076,0.8534779156363288,0.9736096187209732,0.9940424405952669,0.8010232162388002,0.8267778249901716,0.9698720792443244,0.9672179295509492,0.9790879149333762,0.9999585286957625,0.9999344355483601,0.9999900037738754,0.9999966016361872,0.9596627254648094,0.9930740163663395,0.9941308538505804,0.9193153350746368,0.9192442197374049,0.9744637336577083,0.9775003286356525,0.9837315235615978,0.9724002140094515
0.018026565464895637,0.8563632675876274,0.973672723257252,0.994046281847439,0.8012472099750263,0.8267778249901716,0.9699122086989749,0.9673823582737546,0.9792675386608253,0.9999621852188192,0.9999350937825069,0.9999900729053671,0.9999966164150556,0.9597249276465196,0.9930933181017693,0.9943667328281786,0.9194385274451563,0.919273751751913,0.9746648892902784,0.9776434864313583,0.9837439782090058,0.9728055101806791
0.018975332068311195,0.8617300128359082,0.9747716242023478,0.9940492322089862,0.8018349978605495,0.8271239633087896,0.969960767179131,0.972283366039967,0.9792978387071148,0.9999622896736521,0.9999360393820829,0.9999900863636139,0.9999966452919284,0.9597401515824026,0.9931144819717076,0.9944590036364734,0.9196127307914648,0.9194654322921052,0.9747027485685594,0.9776643284378717,0.9837634294898872,0.9749051579133655
0.019924098671726755,0.8746688616777317,0.9748833595362529,0.9940496129808413,0.8019992820233942,0.827246678738287,0.969971056512398,0.9728317333389724,0.9794119201468302,0.9999634411255425,0.9999366863832556,0.9999900930491444,0.9999968124675861,0.9597560061395825,0.9931320288956809,0.9945876598295165,0.919809167781072,0.919484713207557,0.9748056498354595,0.9777293033033627,0.9838086658255469,0.9834345634882049
0.020872865275142316,0.8763670492311222,0.9757617941941169,0.9940555494857426,0.8020656683708206,0.8274272872894839,0.9700044134565009,0.9729958981204795,0.9795098012232912,0.9999642806716936,0.9999369990420631,0.9999902761766032,0.9999968348959223,0.9598067961520029,0.9931373450874791,0.9945970572197913,0.9200283198621769,0.9196297438676877,0.9749381913892851,0.9778008927017782,0.9838191141903643,0.9835499516371055
0.021821631878557873,0.8773710881310198,0.9758210972666804,0.9940608820343131,0.8021281846153461,0.8278413721514589,0.9700210832567169,0.9730603362254043,0.9795153670219693,0.9999657109144373,0.9999372981029679,0.9999904224150984,0.9999968727903743,0.9600433924982458,0.9932049274262438,0.9946523040717589,0.9205074936398245,0.9196708288912827,0.9749683833780813,0.9778896489874155,0.9838250621072407,0.983732362311297
0.022770398481973434,0.8778551289636888,0.9765067068657522,0.9940675910684691,0.802136178045686,0.8280739716973812,0.970033843002696,0.9731949744821939,0.9795198954453612,0.9999670893507123,0.999939133026261,0.9999904709563568,0.9999968754651788,0.9601806269775258,0.9932106854183882,0.9947040555702991,0.9205822325550619,0.9197589545135588,0.9749970249231722,0.9779210916145186,0.9838517819601394,0.9837599204297844
0.023719165085388995,0.8784839395292194,0.9769773852237218,0.9940728113286519,0.8025117710643171,0.8284697257515451,0.970033843002696,0.9733140826873755,0.9797402137253262,0.9999679025895902,0.9999401015544851,0.999990576099384,0.9999969142682713,0.9602138516023953,0.9932365009146591,0.9948482120453201,0.9206009594818836,0.9203177981364369,0.9750381500583055,0.9779670938118546,0.9838595987271788,0.9838980797791069
0.024667931688804556,0.8838777765908677,0.9771615693273333,0.9940745093955572,0.8025743220798928,0.8300795706694005,0.9700654128083234,0.9734336724787532,0.9797954894911369,0.9999682315909679,0.9999405295108937,0.9999906028958004,0.9999969345575709,0.9602485251653369,0.9933002269423485,0.994894041075103,0.9207099529246882,0.9207246609532089,0.9751043497133195,0.9779801087029035,0.9838772357201963,0.984051286949577
0.025616698292220113,0.8841657158410425,0.977328252836884,0.9940770006205015,0.8031539722096229,0.830484929838869,0.9700859471923795,0.9740182402765437,0.9798185438716747,0.9999691448402566,0.9999407268083365,0.9999907156314504,0.9999969439190559,0.9602599464445599,0.9933183879428878,0.9949056970145778,0.9208732259287922,0.9207983296928683,0.9751409714355556,0.9779992181457137,0.9839139271195929,0.9841035779758
0.026565464895635674,0.888178035335185,0.9773560922284362,0.9940779028926184,0.8032249997674445,0.8305177264303848,0.9700888021320615,0.974528931275244,0.9799483316546945,0.9999693267451942,0.9999412877893633,0.9999907614979909,0.9999970271622292,0.9602724271790165,0.9933559505722398,0.994922260448593,0.9211054505829377,0.9208255853629332,0.9751817783138087,0.9780050016467368,0.9839152478933447,0.9841522126835497
0.027514231499051234,0.8893541484407687,0.9774558687250388,0.9940795956895677,0.8040030920961351,0.831540864549744,0.9701350197463758,0.9745861342308172,0.9799561844507401,0.9999693379866549,0.999942563666441,0.9999908403764192,0.9999970940317218,0.9602870054820143,0.9933772982487952,0.9949347017453611,0.9211977893861265,0.9208402595842887,0.9752290750340981,0.9780437391884884,0.9839503245214082,0.9844051094674856
0.028462998102466792,0.8930617799154464,0.9778324829133661,0.9940801802706557,0.8046482475939608,0.8315658667973208,0.9701491787980252,0.9746420692516058,0.9799561844507401,0.999969499169243,0.9999426954933178,0.9999908985750328,0.9999971988005041,0.9603202266500489,0.9933775294138959,0.9949715946323617,0.921308995837344,0.9209331471883935,0.9753724819105569,0.978115598520689,0.9839568658422405,0.9844262334842244
0.029411764705882353,0.8967901717401686,0.9780736525385866,0.9940844961199341,0.8051526437272841,0.8316545897952493,0.9701607183390771,0.9746899239861133,0.980083738255932,0.9999697000741725,0.9999432590771583,0.9999910920972621,0.9999972179792174,0.960377417526185,0.9934046432584621,0.9949867112602293,0.9215035885873508,0.9211228805929585,0.9753859715983738,0.9781642612612055,0.9839714239913907,0.9845591478911906
0.030360531309297913,0.898140148810138,0.9781099556254893,0.994088351384589,0.8058022635163651,0.8317936540562769,0.9701836112492905,0.9747485429148365,0.9801273781214154,0.9999706324595978,0.9999433888262365,0.9999910960696329,0.9999972265066223,0.9603833724017151,0.9934085566484692,0.9949883500474822,0.9216944311808377,0.92116843827952,0.9753964665710663,0.9782118446614184,0.9839720232869418,0.9846921995062535
0.031309297912713474,0.8992220406050889,0.978343093629302,0.9940893557210647,0.8061249227958283,0.8321455463163608,0.9701837412115966,0.9748585341787175,0.9801925032665029,0.9999708058215011,0.9999439585419522,0.9999911459050478,0.9999972543042328,0.9604762553519054,0.993435664144957,0.99498907952745,0.9217848234749457,0.921185258301803,0.9753968238935614,0.9782342041050667,0.9839814178906862,0.9847386574138356
0.03225806451612903,0.8996332733824203,0.9785825639600814,0.9941018711106909,0.8067877916950166,0.8328869803168396,0.970227390580133,0.9750231886547587,0.9802176097812213,0.9999710458226421,0.9999446259345185,0.9999911513123807,0.9999972596988994,0.9604785872771628,0.9934387965428214,0.9950060042649559,0.9223372424630034,0.9215235873033153,0.9754233954620988,0.9782381704053317,0.9839826530700277,0.984774306633931
0.03320683111954459,0.9044883519251613,0.9786425906006117,0.9941027861569858,0.8072260587220013,0.8330586291700791,0.9702324175968704,0.9750926502358606,0.980249755640995,0.9999712579748671,0.9999448629732504,0.9999911771814439,0.999997338615072,0.9605720360110462,0.9934848971690977,0.9950406507840422,0.92249047958529,0.9216750242829244,0.9754623717541806,0.9782633585222115,0.9839855359685048,0.9847811217635923
0.03415559772296015,0.905340304888677,0.9788781122061095,0.9941034042538058,0.8072312361793761,0.83323846490172,0.9702516338948147,0.9751751133687282,0.980272930366583,0.9999713392413496,0.9999452251712986,0.9999912037985585,0.9999973567102154,0.9606314390693703,0.9935230778362019,0.9950528189155806,0.9225885855591629,0.9217167698623708,0.9754847647974514,0.9782872991024708,0.9840330330619901,0.9849485749779271
0.03510436432637571,0.9054074937254273,0.9789349661274633,0.9941138039421664,0.8072456510948007,0.8336366699837863,0.9703163276516374,0.9752266706441468,0.9803421759034762,0.9999718590758795,0.9999457538076382,0.9999912320660455,0.9999973630699727,0.9607355809815105,0.9935338088049963,0.9950583323265437,0.9226986719469185,0.921873904983619,0.9755080712022717,0.978338761813976,0.984045342029273,0.9849703333590826
0.036053130929791274,0.905482131754414,0.9791268344507646,0.9941257631160175,0.8076140671497755,0.8340491782140154,0.9703163875688325,0.9752766413794157,0.9803478977333141,0.9999727611245807,0.9999469258574932,0.9999913992492915,0.9999974440650458,0.9607854383071142,0.9935503769202163,0.9950608229828343,0.9228638365095285,0.92189670303639,0.9755167683280146,0.9783470242805072,0.9840836772356658,0.9849939113528656
0.03700189753320683,0.9057454599835423,0.9791337932154638,0.9941305168892288,0.8085242657211463,0.8348718436356066,0.9703336105028407,0.9753631249891619,0.9804482508287654,0.9999728287999597,0.9999469930385075,0.9999914200315638,0.9999975347204295,0.9608282539781976,0.9935840841658704,0.9950761587207189,0.9229040216245666,0.921904395722124,0.9755359906516924,0.9783648768912263,0.9841122931732843,0.9850584963727593
0.03795066413662239,0.9060192208379855,0.9795741990413648,0.9941334519780518,0.808587556550901,0.8349817084636152,0.9703468139280688,0.9754323167725193,0.980623169015576,0.9999738526993637,0.9999474756264083,0.999991430678639,0.9999975363278811,0.9609016264943046,0.9936098103347123,0.9950761638448893,0.9230177453133825,0.9219941417369247,0.9755543101634281,0.9783702495918983,0.9841266002767967,0.9851005562207378
0.03889943074003795,0.9112927490345054,0.9795770386525139,0.9941337638416704,0.8088229240402084,0.835700298300457,0.9703805568080635,0.9754323167725193,0.9806984717306289,0.9999739876782417,0.999947799306221,0.999991465552028,0.9999975994854372,0.9609391243353388,0.9936182229472594,0.9950990442176462,0.9231014116385017,0.9220077069954133,0.9755861381818467,0.9783869323321864,0.9841322166801144,0.985174601414766
0.03984819734345351,0.9126916634513974,0.9796209315892743,0.9941342155993813,0.8090666647625462,0.835807782914483,0.9704008045429834,0.9754539822841123,0.9807060617616957,0.9999743709304194,0.9999482712886919,0.9999914899337581,0.9999976713520928,0.961029866286986,0.99362219616146,0.9951034321093881,0.9232866104256903,0.9220084926120533,0.9756311825672856,0.9784045755355055,0.9841433457456572,0.9852002833157343
0.04079696394686907,0.9164287635404573,0.979687996754077,0.9941348082090923,0.8094087299316632,0.8359844513207786,0.9704131792016171,0.9755271198405586,0.9807109020757897,0.9999749188612376,0.9999486959906787,0.9999915494583568,0.99999767189894,0.9611087454945046,0.9936241938902033,0.9951052628550008,0.9233638608937298,0.9222636598991507,0.9756315337299555,0.9784110787585355,0.9841738092128671,0.9852577781023829
0.04174573055028463,0.9168512582585686,0.9797024983276394,0.9941355495785985,0.8096376626351336,0.8363890469396811,0.9704315996038434,0.9755995033791506,0.9807343059905048,0.9999760054795519,0.9999491725271397,0.9999915611261675,0.9999976812159636,0.9611113052713562,0.9936312474849224,0.9951106949504024,0.9235001419575126,0.9223505343371831,0.9756862669419677,0.9784301333713954,0.9842179390542759,0.9852692073923378
0.04269449715370019,0.9246007829393457,0.9797579727220653,0.9941381617274686,0.8099732533612791,0.8364724464256398,0.970459151416239,0.9756258436908825,0.9808185796728944,0.9999764424180119,0.9999501332606411,0.9999916370188751,0.9999976901031896,0.9611160530782882,0.9936676758072475,0.9951181348901516,0.9237763051807775,0.922758522855397,0.9756884712190397,0.9784304379569582,0.9842274899370552,0.9852812660527667
0.04364326375711575,0.926391511967493,0.9799990585876036,0.9941391597152357,0.8101773297635143,0.8367341344514174,0.9704908688122719,0.9756559560667273,0.9808257402418906,0.9999767320700864,0.9999501443705416,0.9999917156073,0.9999977540971337,0.9611815957590247,0.9936796044331815,0.9951190793951822,0.9239174832852542,0.9228518100485903,0.9757271314051572,0.9784974342625553,0.9842489113137748,0.9853564772837657
0.04459203036053131,0.9286640157274089,0.9800493044901206,0.9941456403463902,0.8108690887556516,0.8371028055460329,0.9704918646283217,0.9756601590224632,0.9808329916589592,0.999977102202671,0.9999506840436179,0.999991740809632,0.999997875434394,0.9612099275424041,0.9936833918659974,0.9951191522156515,0.9240762686491537,0.9231348972084806,0.9757410598648552,0.9785033412090447,0.9842647779620365,0.9853838454686454
0.04554079696394687,0.9304551671110163,0.9803567498678896,0.9941524287484107,0.812875657486199,0.8376088193272367,0.9705012929572858,0.9757396038526527,0.9808879796070032,0.9999774928089925,0.9999509412132261,0.99999191890583,0.9999979332711476,0.9614291264814294,0.99370138703239,0.995120982990184,0.924335389909213,0.9232150745336243,0.9757603993932075,0.9785223585225421,0.9842765321980955,0.9853987516078878
0.046489563567362426,0.9313028107706071,0.9804823037842433,0.9941610232658852,0.8129339330947545,0.8376600226140417,0.9705052595594451,0.9757483959563527,0.9808892974157973,0.9999777747400328,0.9999511407988984,0.9999921294122529,0.9999979649092139,0.9614293109352497,0.9937090528214607,0.9951374366199498,0.9244080297729191,0.9234734421310984,0.9757996369963737,0.9785428650301599,0.9842766379455313,0.9854483898505635
0.04743833017077799,0.933086112836454,0.9805485424050627,0.9941618679732181,0.8132911785926124,0.8377330903320369,0.9705150679104517,0.9758925142365527,0.9810150339531759,0.9999779931013371,0.9999511563689093,0.9999921572353286,0.9999980442936991,0.9614734019325851,0.993727163963334,0.9951456744546114,0.9246213733058232,0.9235087578256415,0.9758003548685339,0.9785933873906704,0.9843358620297191,0.9854560789293058
0.04838709677419355,0.936968714596423,0.9806837210630367,0.9941628384140452,0.814002398825288,0.8382387617669618,0.9705172019082006,0.9759424688354928,0.9810792783032738,0.999978010019271,0.9999514916797921,0.9999921860268703,0.9999980466897463,0.9615640012043644,0.9937327809841668,0.9951499249937911,0.9247345347406396,0.9235685459033225,0.975849305789643,0.9785956593455292,0.98434362201059,0.9854664528804916
0.04933586337760911,0.9370142484449596,0.9807330502716763,0.9941680761042511,0.8157978607305535,0.8382663017196946,0.9705572250352483,0.9759519046880175,0.9811051822517364,0.999978502736654,0.9999515250584285,0.9999922190053847,0.9999980467292264,0.9616113289953773,0.9937434114064672,0.9951548263961245,0.9247476782673559,0.9239538829015269,0.9758717796451977,0.9786174396093442,0.9843859308079657,0.9855388767551959
0.05028462998102467,0.9443020621073334,0.9808794451303886,0.9941688118243976,0.8169460100795185,0.838310865744361,0.9705802015025915,0.9759690189729905,0.9812418690289809,0.9999789324536935,0.9999516309330284,0.9999923155377923,0.9999980563690495,0.9616760712719351,0.9937506626972936,0.9951630327854235,0.9248221615105355,0.9239670682400503,0.9758843240948148,0.9786512769973602,0.98440423461618,0.985582976540435
0.051233396584440226,0.9449126700554973,0.9808920627157043,0.9941702780547359,0.8195167499031244,0.8384844324147219,0.9706171717560971,0.9761216474635884,0.981309408669589,0.9999790949578913,0.9999517329751002,0.9999924100036567,0.9999981063524974,0.9617065091006706,0.9937531756747299,0.9951679310571273,0.9248922075207343,0.9242286068797863,0.9759017187498593,0.9786859639547066,0.9844392809980655,0.9855855764003816
0.05218216318785579,0.9480399762923116,0.9809065233786215,0.9941753393310673,0.8201373069841531,0.8394638112170871,0.97062594396288,0.9762535857983341,0.9814652969532845,0.9999794117216906,0.9999520206086786,0.9999924611068458,0.9999981076003179,0.9617460447640913,0.9937657026117505,0.9951704107036448,0.9251814835480848,0.9243075761729184,0.9759634117433997,0.9787240316581226,0.9844504052648608,0.9855995519787645
0.05313092979127135,0.9484484257875473,0.980966581728449,0.9941755813047558,0.8253912637599198,0.8399206681360135,0.9706467231378956,0.976285067122228,0.981533983298059,0.9999795769969332,0.9999523400633418,0.9999925025144888,0.9999981409868066,0.9617620895467212,0.9937682694019951,0.9951740673775932,0.9252791523776632,0.9244510506334901,0.9760170890287722,0.9788431159892099,0.9844532773793427,0.9856182362477061
0.054079696394686905,0.9488212970349935,0.9810463494273063,0.9941757689797934,0.8261241388835536,0.8400784562743434,0.97066566003385,0.9763181720233058,0.9816142122049636,0.9999798474553196,0.9999525003781697,0.9999925050728408,0.9999981726394189,0.9618692500086232,0.9937768593710694,0.9951759079057225,0.9255006361395237,0.9245500494976172,0.9760729452476299,0.9788584274861665,0.9844536601321278,0.9857126098260007
0.05502846299810247,0.9488622032845421,0.9810793372762812,0.9941827685109856,0.8273810902558013,0.8404467575324395,0.9706727767430364,0.9763187511182035,0.9816205753747962,0.999980636449581,0.9999533512880866,0.9999925420989171,0.9999981950421206,0.9619186882183893,0.9937780788460041,0.9951796182691777,0.9259896060918196,0.9247331481135547,0.9760758166049389,0.9788727260004643,0.9844684769727398,0.9857189829153649
0.055977229601518026,0.9506527888900107,0.981090865424367,0.9941832296281163,0.8277965114842674,0.84071248852004,0.9706976884407357,0.9764686135068259,0.981728574262089,0.9999811970994236,0.9999546628071111,0.9999925668442847,0.9999981963735669,0.9619597956778142,0.993797339754822,0.9951840136500059,0.9262705207699686,0.9251343342633964,0.9761590482005006,0.9789064875022987,0.9844742940235416,0.9857233575892093
0.056925996204933584,0.9517267892286467,0.9812565137019384,0.9941842944269966,0.831250541667934,0.8407194674440651,0.9707101811926022,0.9765085599423525,0.9817477325463965,0.9999820536778342,0.9999550725074005,0.999992610539351,0.999998255592095,0.9620033707874038,0.993810375932309,0.9951896342600441,0.9263990649484372,0.9251640592721769,0.9761926149910133,0.9789208426904066,0.9844825270642126,0.985763172757324
0.05787476280834915,0.9526301890914911,0.9812966001429623,0.9941901002567346,0.8316276707480496,0.8407196977572102,0.9707218586854451,0.9765550209980604,0.9818144241380998,0.9999823699629309,0.9999552519149048,0.9999926538201545,0.999998262557722,0.9620386524694292,0.9938174305589205,0.9952100622716049,0.9267504531466214,0.9252800367755015,0.9762024895942308,0.9789399700724942,0.9845054516323247,0.9857737696449875
0.058823529411764705,0.9537719778155971,0.9813069770829072,0.9941948919621866,0.831721006978389,0.8408006814873935,0.9707245048072927,0.9766006929790072,0.981863914215051,0.9999829239412605,0.9999554489521867,0.9999927312206596,0.9999982626334576,0.9621574252541645,0.9938193134484828,0.9952175289789499,0.9268368927460986,0.9252854439256919,0.976210834325168,0.9789509814340485,0.9845207296765941,0.9857843649992053
0.05977229601518026,0.9568332843393511,0.981308199324931,0.9941959414951387,0.8351284165489989,0.8411425044783015,0.9707592730539791,0.976646798772359,0.9819107298094369,0.9999831743762977,0.9999556064265788,0.9999927653083428,0.9999982707518666,0.9622607465608437,0.9938193134484828,0.9952181292521741,0.9268741230856168,0.9253982120398425,0.9762658583469238,0.9789784366661752,0.9845263115259082,0.9857845464068818
0.06072106261859583,0.9570695766891151,0.981457026423641,0.9942013426049681,0.8369664249118398,0.8416195042284206,0.9707708798584848,0.9766704834913933,0.9819420856244749,0.9999833264501959,0.9999556704504311,0.9999927811683887,0.999998284044275,0.9623284697694713,0.9938333045155078,0.995226563206638,0.9268795626883011,0.9254279273945536,0.9762713723224888,0.9789994068554964,0.9845276900238598,0.985810577305442
0.061669829222011384,0.9579722166273832,0.9814961711700773,0.9942074379273159,0.8376905754081125,0.8426493660688108,0.970778126848652,0.9766762975366782,0.9819434746037258,0.999984561960619,0.9999557123384029,0.9999928133862039,0.9999982878616369,0.9623940381567865,0.9938384528019395,0.9952555313697041,0.927020219856788,0.9254330077407543,0.97630245887025,0.9790774585002774,0.9845295624998036,0.9858282739282848
0.06261859582542695,0.9667575762609599,0.9815257645209939,0.9942074976095553,0.837978063059907,0.8428507673237383,0.9707904495804126,0.9767345421892916,0.9819591098357981,0.9999850783609915,0.9999559925028749,0.9999928282869627,0.9999983387351197,0.962435704103227,0.9938497604125858,0.9952568945110942,0.9270678844032806,0.9256550560618781,0.9763483934690665,0.9790922109830631,0.9845456308996063,0.9858650274518505
0.0635673624288425,0.9685155411866561,0.9815304392421857,0.9942104845192588,0.8410090201181574,0.8428866421483147,0.9708293065066003,0.9769135322229466,0.9819640918867116,0.9999858770253308,0.9999560454846562,0.9999928409654655,0.999998429902636,0.9624470908994011,0.9938583629252793,0.9952604344279652,0.9272435472732827,0.9258111006588792,0.976379750552625,0.979161676712047,0.9845722412669728,0.9858676280558173
0.06451612903225806,0.9691544947532907,0.9815579161336507,0.9942116410073905,0.8461495585256854,0.8430295690215114,0.9708295223451606,0.9769190786567173,0.981984547839357,0.9999864292296312,0.9999562044418615,0.9999928598763931,0.999998429902636,0.9624786737637789,0.993868254604527,0.9952605732145527,0.9273097526695931,0.9259722082218149,0.9763828135663336,0.9791754004378618,0.9846040811959229,0.9858936177011935
0.06546489563567362,0.9698569458143261,0.9816265509620478,0.9942131778612825,0.8467614096486753,0.8430476351206587,0.9709044819120668,0.9770364352097121,0.9820304320478008,0.999987692376789,0.9999562308981291,0.9999929332519717,0.9999984494759664,0.9626366456164633,0.993874204358913,0.9952733108084171,0.9273469663779755,0.92607052269415,0.9764282881535432,0.9791945250468272,0.9846065875805833,0.9859040886669784
0.06641366223908918,0.972575747988299,0.9816331509874241,0.9942150578477343,0.847049212629519,0.8434069142769436,0.9709147483655011,0.9771270790186563,0.9821208387292669,0.9999878710109519,0.9999562735176923,0.9999929627037141,0.9999984666505926,0.9627035165967046,0.9938799545812326,0.995290742539296,0.9273684553705207,0.9260736666606687,0.9764972464654399,0.9792287253463827,0.9846854285262583,0.9859294988138342
0.06736242884250475,0.9734241396043144,0.9816452452374435,0.994215331263461,0.8477215333776386,0.8434233793439597,0.9709296645027942,0.9772549826448816,0.9821867154370248,0.9999881195728144,0.9999565613397744,0.9999929688741339,0.999998481588311,0.9627039964389006,0.9938907734446623,0.9952913739248621,0.927669588455152,0.9261291368238456,0.9765151672572928,0.9792381292882539,0.984695863113304,0.9859461756832512
0.0683111954459203,0.9739872771554605,0.9817144087678935,0.9942153488592462,0.8478602523087984,0.8440232575496623,0.970993464498034,0.977293054256096,0.9821908581758345,0.9999882347752816,0.9999565652930318,0.9999929846894905,0.9999984883662787,0.9627526237811082,0.9938993196490884,0.9953064618922501,0.9279349122447826,0.9265232551112069,0.976561135312157,0.9792601098737694,0.9847938920564248,0.9860047756378225
0.06925996204933586,0.9762008323062537,0.9817256962348955,0.994225483314109,0.8480367344822307,0.8443884916989095,0.9710831077987161,0.9774146051586264,0.982212515006401,0.9999884903651305,0.9999566224562992,0.9999930606210847,0.9999985187059195,0.9628589344501076,0.9939282283437528,0.9953138073083997,0.9279959689119472,0.9268030739070001,0.976589160336986,0.979304482753631,0.9848180538192464,0.9860094269165753
0.07020872865275142,0.9795597855805548,0.9817313926955186,0.9942261600902028,0.8481790531428506,0.8445206335385782,0.9711214079755494,0.9775013000813445,0.9823162993050415,0.9999885217336921,0.9999568445335215,0.9999930851948,0.9999985275583552,0.9629274138085997,0.9939392021829536,0.9953195868798291,0.9285052442190602,0.9269117379006387,0.9765977249265974,0.9793057856735938,0.9848319488934786,0.9860137310683246
0.07115749525616698,0.9810567401969938,0.9817366142339345,0.9942293400245559,0.8485307472789133,0.8453186157977066,0.9711249234389276,0.9777245982758187,0.9824039745253454,0.9999885234286731,0.9999568688754741,0.9999930898055052,0.9999985364248752,0.9629883278520305,0.993981904628677,0.9953206231487507,0.9285521328715975,0.9275500707640526,0.9767256025891687,0.9793203034929563,0.9848511620183799,0.9860159487348071
0.07210626185958255,0.9815630272092687,0.9817636568061049,0.994232236571515,0.8485778377674604,0.8454273374833785,0.97114194884229,0.9777462275185694,0.9824881431432884,0.9999885660156647,0.9999569300837121,0.9999931245488753,0.9999985383854603,0.9632189270340185,0.9940045303383285,0.9953214632977301,0.9285647653661826,0.9275620757753028,0.9767283059148636,0.9793858087925478,0.9848533401882589,0.9860167560806673
0.0730550284629981,0.9840723739346053,0.981795142344635,0.9942353107975779,0.8486973488303535,0.8459625796156511,0.9711799659782095,0.9778491847051822,0.9825347577160571,0.9999890563693222,0.9999580273893395,0.9999931379080826,0.9999985883103825,0.9632455148721102,0.9940067302645781,0.995326480707074,0.9287989063858976,0.9279577204354414,0.9767652412972572,0.9793915538066057,0.9848763811714822,0.9860252425872622
0.07400379506641366,0.9848091218644528,0.9818158952971704,0.9942376044466662,0.8488703105677242,0.8465133176887617,0.9712005751848639,0.978216833248767,0.9825454433899402,0.9999894974029994,0.9999585502813303,0.9999931399415636,0.9999986481784359,0.9632781399558873,0.9940108950580337,0.9953283928230426,0.9288338907713217,0.9280267455704552,0.9767750928418386,0.9793935810392913,0.9848923430404963,0.9860281384768197
0.07495256166982922,0.9850492561577939,0.9818243671885286,0.9942440909990923,0.849574339932878,0.8473821713448326,0.971226848314037,0.9782516385603003,0.9826463163415198,0.9999895264724554,0.9999585868319049,0.999993254572402,0.9999986563428573,0.9633556562941341,0.9940173026705343,0.9953325002205345,0.9290033878124694,0.9283846232936702,0.9767798588473192,0.9794261695654674,0.9849224223434045,0.9860357497567357
0.07590132827324478,0.9879470805815679,0.9818375133483165,0.9942518923650199,0.8498324138160983,0.8476958097251167,0.9712442161102876,0.9783625197779406,0.9826645567699722,0.9999896216697366,0.9999588717819835,0.999993397146459,0.9999986570282652,0.9634277340835791,0.9940174644433845,0.9953352304489942,0.9290436835469897,0.9285815410024921,0.9768289953849201,0.9794400367532377,0.9849380815242779,0.9860774634648377
0.07685009487666034,0.98888786147671,0.9818844482011464,0.9942528256759495,0.8510115552192478,0.8478841493898204,0.9712892593423402,0.9783791774765579,0.9826919779609232,0.9999897435601244,0.9999589379497537,0.9999934564765256,0.9999987307999552,0.9634847123627737,0.9940239014695144,0.9953477593134509,0.9291750906332115,0.9286541983812211,0.9768293572660214,0.9795178833571501,0.9849402947593008,0.9860911382640521
0.0777988614800759,0.988989611293598,0.981954428778593,0.9942566666059307,0.8574229839826145,0.8479852889094138,0.9713093039580173,0.9784028664946873,0.9827716025852073,0.9999899767925295,0.9999589931484542,0.9999936128038691,0.9999987391987513,0.9635756385278923,0.9940272786509362,0.995351129535938,0.9294100660495785,0.928677680531239,0.9768351109551686,0.9795318797915298,0.9850200364215089,0.9860986922264521
0.07874762808349146,0.9892672044110431,0.9819572606410523,0.9942572820960367,0.8585836449171912,0.848065896165776,0.9714013068950287,0.9784401587535936,0.9828839508050197,0.9999901449819916,0.9999591312999199,0.9999936183350333,0.9999987527112973,0.9636907189173678,0.9940505871738224,0.995352197056063,0.929421435912068,0.9287514983371293,0.9769158586556254,0.9795517785927459,0.9850317001723071,0.986104447906662
0.07969639468690702,0.989342982070357,0.9819931978021283,0.9942670037531853,0.8790116580585852,0.8480844752228612,0.9714307724969399,0.9784450812742717,0.9829538373912993,0.9999906785413191,0.9999592349650254,0.9999936795726787,0.9999987661118043,0.9640262329014517,0.9940598135745674,0.9953527844058405,0.9295383766165611,0.9287726990645574,0.9769163768960321,0.9795853206640727,0.9850530527806818,0.9861999451513851
0.08064516129032258,0.9900215557596388,0.9820290026649034,0.9942673731879204,0.8793290288255112,0.8484447008321523,0.9715193817569718,0.9784847263295166,0.9831546725920376,0.9999907494621003,0.9999595913835038,0.9999936828355189,0.9999987896416224,0.964075817909634,0.9940695285447133,0.995368876448123,0.9298371487013746,0.92961653077498,0.9770003082639936,0.979602284593132,0.9850763065923825,0.9862004105865663
0.08159392789373814,0.9900779394550852,0.9820543473279447,0.9942725367098496,0.8793369408554932,0.8485506437612853,0.9715492671304612,0.9786253513259584,0.9833493806388127,0.9999910071736808,0.9999595957995265,0.9999936851519309,0.9999988191536928,0.9642912149300403,0.9940709401390703,0.9953781922408634,0.9302016875440184,0.9296215139032907,0.977003354998864,0.9796260986418895,0.9850815512261023,0.9862335460492324
0.0825426944971537,0.990318032839262,0.9821024521188902,0.99427302731734,0.8800820348548558,0.8486828422700053,0.9716990199117918,0.9788269761082877,0.9833554402680963,0.9999910326617073,0.9999596811464488,0.9999936911542856,0.9999988307935551,0.9643363299163286,0.9941059594425594,0.9953810323171591,0.9306268442683399,0.929688674038078,0.9770207587826799,0.9796335717937649,0.9850912623736632,0.986255508795344
0.08349146110056926,0.9903875050654233,0.9821330307771683,0.9942761486902951,0.880238447664911,0.8487389666872482,0.9717059559262884,0.978854595623271,0.9834165371384683,0.999991298572559,0.9999601437826435,0.9999937026286375,0.9999988438132125,0.9648370628339547,0.9941085050378166,0.9953863546205908,0.930731442993794,0.9297991027584941,0.977037206489402,0.9797308064237331,0.9851002981430885,0.9862565459005077
0.08444022770398482,0.9904811455608122,0.982133043970608,0.9942830888381904,0.8812087276620689,0.8496039134015536,0.9717438401149014,0.9789125195540274,0.9834629575914468,0.9999914262590822,0.9999601454507246,0.9999937230293195,0.9999988442062455,0.9648926315734979,0.9941258749250089,0.9953941052572294,0.9310799899297925,0.9300065431504242,0.9770394516085167,0.9797718232915005,0.9851022329041376,0.9862943830988812
0.08538899430740038,0.9905619978644206,0.9821641767633055,0.9942876799236177,0.8813048429731007,0.8505738521435158,0.9717490267933576,0.9790332719656184,0.9835209343211871,0.9999916736210357,0.999960305792437,0.9999937506025147,0.9999988627164669,0.964942953102174,0.9941599768461766,0.9953942928186789,0.9313660614545314,0.93019507353333,0.9770547072168675,0.9797852687223826,0.9851098478129638,0.9862970928574948
0.08633776091081594,0.9905942637884954,0.9821706552698509,0.9942931480126506,0.8814070818020565,0.8505971910742405,0.9717794927613252,0.9790581653512165,0.9836322442384112,0.9999919209800215,0.999960587695588,0.9999937749533188,0.9999989154628989,0.9650653324604181,0.9941721777539656,0.9953943495748324,0.9314104144562142,0.9316397158825952,0.9770604848607384,0.9797869093083605,0.9851168642844811,0.9863468281366162
0.0872865275142315,0.9907512128426331,0.9822149168316815,0.9943273611009908,0.8817618296006892,0.8507605630876028,0.9717849003317105,0.9791996690861829,0.9840192735422946,0.9999919969992181,0.9999608518224705,0.9999938127065653,0.9999989337186638,0.965170251704315,0.9941742129061478,0.9954024261247432,0.9314216375959116,0.931879166419315,0.9770950144226915,0.9798019996435386,0.985126869817666,0.9863509174324006
0.08823529411764706,0.9908438779940463,0.9822473100258085,0.9943408638047752,0.8828856449490664,0.850768044705632,0.9718075525780931,0.9792993175731607,0.9842980762520628,0.9999923612184018,0.9999608618457411,0.9999938213486077,0.9999989537625948,0.9652759772048964,0.9941833154942151,0.9954090504212758,0.9320549797968889,0.9337323428215869,0.9771848200195415,0.9798307256173151,0.9851279484961053,0.986373803154884
0.08918406072106262,0.9909684982943728,0.9822496015936086,0.9943769691405611,0.8831621308668428,0.8509433814970454,0.9719762681963782,0.9797055699739619,0.9844198297477593,0.9999923717647862,0.9999609991893066,0.9999938324574283,0.9999990174853663,0.9654025317307461,0.9942096629852106,0.99542192171226,0.9324554780619924,0.9978202673563874,0.9772020641405699,0.9798518829020406,0.9851309542655131,0.9863976334706263
0.09013282732447818,0.9909741306807957,0.9822856508186714,0.9943899945643256,0.8840591523386326,0.8519176648680893,0.9720955787183345,0.9798051043526042,0.984556676682722,0.9999924364310085,0.9999610117458325,0.9999938477456835,0.9999990554943406,0.9654037752879852,0.9942630454858723,0.9954301393326864,0.9325874884516957,0.9985136487636338,0.9772201876272346,0.9798597313065013,0.9851485138829542,0.9864182025012213
0.09108159392789374,0.9911546931368154,0.9823751255404337,0.9944021057033909,0.8850794879996942,0.8523049384441166,0.9720989622675406,0.9798324354931363,0.9847051114834501,0.9999924882322369,0.9999610505724026,0.9999938815237747,0.9999990823909103,0.9657076590381979,0.9942700957111869,0.9954323814330132,0.932650960445541,0.9986862021253656,0.9772667967275741,0.9798724238602672,0.9851519706650707,0.986430857612878
0.0920303605313093,0.9911897231209194,0.9824465283105925,0.9944413526408024,0.8850926011831609,0.8523436573213841,0.9722428295146968,0.9798677005657446,0.9852897480738102,0.9999925653567063,0.9999612472579806,0.9999938819528255,0.999999083573757,0.965741339387818,0.9942847184652884,0.9954327023614655,0.9328321717687913,0.9989061294348925,0.9772703069405805,0.9798724238602672,0.9851525360516855,0.9864314102442411
0.09297912713472485,0.9913775027891681,0.982447076483873,0.9944587331758805,0.8851728749667247,0.8524624967632669,0.9724138581743885,0.9799068380077094,0.9852899096848968,0.9999926428225099,0.9999615561861598,0.9999938820022848,0.9999990989952072,0.9658205166003254,0.9943063240917082,0.9954338971104585,0.9329210080348366,0.9993048166876733,0.9772965650307257,0.979895270181976,0.9851641207239004,0.9864339184143314
0.09392789373814042,0.9914166346811442,0.9824570751904516,0.9945668620451125,0.8851916053712567,0.8531103276311006,0.972438159151023,0.9799580771618318,0.9853201133101539,0.9999927411846542,0.9999616116999986,0.9999939006044718,0.9999991031019422,0.9659497416747871,0.9943093356224826,0.9954344115491139,0.9330240727185126,0.999603484941452,0.977320448292792,0.9799012192932525,0.9852283060042496,0.9864993006084496
0.09487666034155598,0.9915857081629762,0.9824726002574974,0.9949692373133701,0.8855216292568411,0.8538068883593782,0.9724513008253924,0.9799713060671978,0.9853251559344558,0.9999929081307755,0.9999618552639384,0.9999939605505899,0.9999991087893371,0.9660680793514492,0.9943123873394948,0.9954374376568895,0.9331152954532105,0.9996789222669892,0.977320448292792,0.9799547158544839,0.9852440066709225,0.9865181920407575
0.09582542694497154,0.9916213429604174,0.982475530595296,0.9949764932424793,0.8855255436968351,0.8539820822546365,0.9725547023554917,0.9801003570632166,0.9853368943070037,0.9999931962312557,0.999962067773448,0.9999939725627637,0.9999991099035996,0.9663149111796917,0.9943191818129579,0.9954424319356,0.9332301136767581,0.9997512565151682,0.9773220144902428,0.9799556391727677,0.9852506001795134,0.9865744534955031
0.0967741935483871,0.9916527196082131,0.9824814462099568,0.9949789660460091,0.887143624458313,0.8540109563688089,0.9725897029764046,0.9804056519235236,0.9853913887028448,0.9999932095388824,0.9999620912768582,0.9999939924180593,0.9999991229975346,0.9667840030413257,0.9943311256864988,0.9954486011485015,0.9334716968878278,0.999753461462727,0.9773619026145187,0.9799595408144555,0.9852678370852657,0.986593875276613
0.09772296015180265,0.9917981267711852,0.9825506267801887,0.9949792579744375,0.8872720746988733,0.8540939831860679,0.9726206768533269,0.9804404789726451,0.9856639978820252,0.9999934427687505,0.9999621108533602,0.9999940983795478,0.9999991240896274,0.9668692143393783,0.9943357515188224,0.9954486600551055,0.9335945819923539,0.9998161943726743,0.977411536393941,0.9799949986560761,0.9852706181947707,0.9866181866505125
0.09867172675521822,0.9918289240183672,0.9826396287924712,0.9949837170506365,0.8875209349429943,0.8546250500223479,0.9726354955435514,0.981034089173598,0.9858232926626476,0.9999934898104162,0.9999621267999674,0.9999941548985587,0.9999991260766148,0.9669392162875349,0.9943379409258021,0.9954519807744917,0.9336884501345267,0.9998300783900377,0.9774172197714662,0.9799984649821705,0.9853241680150138,0.9866423913109134
0.09962049335863378,0.9918975638406164,0.9826491693326194,0.9949853420607695,0.8881190425636608,0.8546952933603124,0.9726356638193789,0.9811774714949675,0.9858676068222025,0.9999934998746218,0.9999621736838016,0.9999941760835069,0.9999991517130673,0.9669392162875349,0.9943475295352588,0.9954569284355143,0.9345448317703767,0.9999042079445855,0.9774284954078603,0.9800312599143358,0.9853330273646553,0.9866424966189085
0.10056925996204934,0.9919010701299049,0.9827093526997706,0.994991522404661,0.8885971395900996,0.8548993125045522,0.9728287446009625,0.9811853920713783,0.9862617369473653,0.9999937891814864,0.9999623118187585,0.9999942400497983,0.9999991591454757,0.9670660304341644,0.9943496886602289,0.9954669028734515,0.9354567831364509,0.9999292419433736,0.9774541973968582,0.9800371791760331,0.9853518386674323,0.9866563443695926
0.1015180265654649,0.9919402226882564,0.9827208815994533,0.9949935597170004,0.8888007405173716,0.8549861320876719,0.9728653906539635,0.9813945283214465,0.9863099930891722,0.9999938403287788,0.9999625856403521,0.9999942826832139,0.9999991631730784,0.9671075060538818,0.9943755275522881,0.9954692144105727,0.9388243148058703,0.9999732452189225,0.97746858157891,0.9800661193307987,0.9853569040244159,0.9866623347314973
0.10246679316888045,0.9922189339279353,0.9827345299620396,0.9950025918107469,0.8889682030050102,0.8550320422253882,0.9729413875537442,0.9814190990981985,0.9863654063120935,0.9999938660946576,0.9999627012487463,0.9999943480748472,0.9999991932401213,0.9671245907843935,0.9943756405139077,0.9954795987634905,0.9985181286868886,1.000042704196451,0.9775252148022531,0.9801116653584326,0.9853741165265817,0.9866628740452851
0.10341555977229601,0.9923952436595997,0.9827449600856962,0.9950110958722769,0.8890581395019861,0.8551735686997577,0.9729542594182313,0.9820500084797718,0.9864269900084038,0.9999939620469322,0.9999628791299462,0.9999943515502722,0.9999991987096595,0.9671295494177627,0.9943915332411082,0.9954860844801218,0.9994584833071657,1.0000677740413473,0.9775619064895248,0.9802379203892595,0.9854182521663454,0.9867071268910168
0.10436432637571158,0.992695183636946,0.9827613491079348,0.995053697435221,0.8892913946680422,0.8557644798775281,0.9730385475971274,0.9822039232707279,0.9864748550688966,0.9999940744507605,0.9999630171044447,0.9999943724972331,0.9999992138617956,0.9672773172712831,0.9943993946095825,0.995488849756105,1.000041311151082,1.0001084861470486,0.9775772666477116,0.9802520092637925,0.9854407809857818,0.9867180094605351
0.10531309297912714,0.9928894594043152,0.9828042066682099,0.9950580964740476,0.8898330059985043,0.8560487100066019,0.9731117021225894,0.982426934748009,0.9865054591404856,0.9999941545481253,0.999963423917431,0.9999943851108648,0.9999992244393656,0.9672995812414936,0.9944004329348378,0.9954936960659194,1.0004033697564565,1.000190042932044,0.9776829922723893,0.9802637380996868,0.9854908953975995,0.986761778388578
0.1062618595825427,0.9929238303927254,0.9829464098977789,0.9950650501998647,0.8899574263762953,0.856266020257649,0.9731317729676401,0.9826722689650347,0.9865459856151808,0.9999942348063485,0.9999634671907468,0.999994393938243,0.9999992306129717,0.9673125002608243,0.9944069803251178,0.9954998853845214,1.0005437892436118,1.0002003412775216,0.9777049222274868,0.9802664467272635,0.9855194217310257,0.9867654020536545
0.10721062618595825,0.9929782519590328,0.9829502907850726,0.9950728045549878,0.8903193873198434,0.8563930593196294,0.9731722745463323,0.9827216809138067,0.9865576218383334,0.9999943507451929,0.9999636234794353,0.9999944220871578,0.9999992391819382,0.9673313168186595,0.9944091129594569,0.9955004477285011,1.0006148406905653,1.0002479388320094,0.9777125002676577,0.9803159829088778,0.9855848500194179,0.9867905397552413
0.10815939278937381,0.9930564266339547,0.983047699781687,0.995075569554566,0.8905030588906946,0.8567698273424371,0.9731917341792916,0.9829215008740663,0.9866309845933386,0.9999944010472047,0.9999636867556035,0.9999944444552148,0.9999992472368194,0.9673718010629233,0.9944142364579693,0.995514351969248,1.0007609813676126,1.0002586893286765,0.9777961770187263,0.9803492233896716,0.9856149247181273,0.986793526432502
0.10910815939278938,0.9932941952149722,0.983174154685073,0.9950761059788059,0.8909288770058859,0.8573996696438255,0.9732053954725428,0.9829864106186387,0.9866863678168285,0.9999944387018629,0.999963727315952,0.9999944652551443,0.9999993308636596,0.967453403252953,0.9944169314173008,0.9955144687636635,1.0007809255260292,1.0003196535822452,0.9778038943215022,0.9803563273636076,0.9856362117886321,0.9867939835815159
0.11005692599620494,0.9934617543225562,0.9831897056220302,0.995078889227424,0.8909289707981632,0.8576756392331396,0.9732315651493387,0.9831870902744315,0.986686483943465,0.9999946380816248,0.9999637965923941,0.9999945100120157,0.9999993683522769,0.9675207168349858,0.9944184454293684,0.9955169282209011,1.000829276655501,1.000341754298165,0.9778094699803147,0.980365911052427,0.9856706989245239,0.9868084051434515
0.1110056925996205,0.9934860866391992,0.9831983461161045,0.9950844739652961,0.8916809420335229,0.8576883667646362,0.9732316926219616,0.9832249072363765,0.9868665288083618,0.9999946416087925,0.9999639113848398,0.9999945199703447,0.9999993749319454,0.9675313886903648,0.9944264613098016,0.9955209762183873,1.0009224171756859,1.000415550692396,0.9778159325628306,0.9803755651812021,0.9857017293274324,0.9868678256626975
0.11195445920303605,0.9935210343065024,0.9833634705797483,0.9950919038510866,0.8920679744007627,0.8576925742544024,0.9732872071264506,0.9832451669683953,0.9868927905546394,0.9999946527740058,0.9999644089676233,0.9999945301661914,0.9999994285410221,0.9675361860556114,0.994428215912966,0.9955211877799646,1.0010122313018683,1.0004199560202802,0.9778954530966144,0.9804054730999151,0.9857456636434201,0.986871102931134
0.11290322580645161,0.9935608021383263,0.9833737636809643,0.9951070601900127,0.8929515274897865,0.8578057670479057,0.9733141825614793,0.9832987684795469,0.9869692260307182,0.9999947769573655,0.9999644422008591,0.9999945614308394,0.9999994347369178,0.9675458021923907,0.9944322872697595,0.9955288489424893,1.001026239386724,1.0004250154790546,0.9779118480742397,0.9804105613392015,0.9857489332035487,0.9868993369487529
0.11385199240986717,0.9935910980550922,0.9833838027513984,0.9951117052272759,0.8931767396133274,0.8581210031044397,0.9733365986305695,0.9833434255406125,0.9869714985720838,0.9999948797379139,0.9999644988233134,0.9999945925927808,0.9999994372107148,0.9675924426066641,0.9944329786433638,0.9955360793759195,1.0010440542490022,1.0004329022118261,0.9779478845951418,0.9804330646222866,0.9858550983970183,0.9869180473199707
0.11480075901328274,0.993611365114025,0.9834953802954024,0.9951178815089398,0.8934204550027939,0.8589233038110767,0.973342825410672,0.9834424484363562,0.987040491202598,0.9999950446308038,0.9999647727011474,0.999994599977237,0.9999994546553825,0.9675924426066641,0.9944350124104333,0.9955373520970178,1.0010605498203642,1.0005187749141413,0.9779496882396058,0.9804540872420463,0.9858671915413416,0.9869641530152864
0.1157495256166983,0.9936153426149517,0.9835611630060691,0.9951203775598428,0.8939848910809122,0.8590110278700671,0.9733504544432822,0.9834493336384778,0.9870655146034667,0.9999955132756139,0.999964819813062,0.9999946546924255,0.9999994640614766,0.9675941885047424,0.9944407166319462,0.9955421780053928,1.0010945958433441,1.000536337717224,0.9779608700636324,0.9804602470263961,0.985880070257348,0.9869667582422381
0.11669829222011385,0.9936989123486275,0.983572050061233,0.9951267009627098,0.8941499883165596,0.8596130290340467,0.9733505819314776,0.9835433622122745,0.9871969618819835,0.9999958225472747,0.9999649255305519,0.9999946572719125,0.9999994661967675,0.9677362804488324,0.9944426287084525,0.9955436488112662,1.001225708668291,1.0006168879162396,0.9779759585032645,0.980566979090026,0.9859002791281616,0.986973849997441
0.11764705882352941,0.9938215162444705,0.9836334681306056,0.995134003775999,0.8945207598531918,0.8596468426439613,0.9733636080048146,0.9837422834059779,0.9872006866423052,0.999996055380093,0.9999654408732251,0.9999946779524124,0.9999994693511605,0.9677397145583188,0.99444278264463,0.9955446262310177,1.0012274119688955,1.0006808831052605,0.9780952135574041,0.9805748160366506,0.9859208670054056,0.9869844701521078
0.11859582542694497,0.9939496630120335,0.9837175464380227,0.995134003775999,0.8947762622611157,0.8596687945608186,0.9733748853814025,0.9838094516125409,0.9873928264430809,0.9999962455263567,0.9999654774602852,0.9999946783199385,0.9999994719438736,0.967743759151142,0.9944635719337142,0.9955455967595698,1.0012302740083743,1.0006930226856445,0.9781419647100007,0.9806248608239745,0.9859616743999244,0.9870079328617875
0.11954459203036052,0.9939829996979532,0.9837314666829667,0.9951379659736708,0.8950502349930185,0.8598114016915486,0.9733848496684525,0.9838346471139432,0.9874082365449036,0.999996311428992,0.9999657592503802,0.9999946919617455,0.9999994833729817,0.9677548360477652,0.9944638777977917,0.9955472402820862,1.001246338917931,1.000732656775232,0.9781677847314298,0.9806352303118422,0.9859943883274698,0.9870172465550634
0.1204933586337761,0.9939834526391217,0.9837552807450869,0.9951394353236255,0.8955767324284446,0.8599530141451407,0.9734005069056655,0.9839245395568186,0.9874273327355417,0.9999964507726806,0.999965892411797,0.9999947010069715,0.9999995034862077,0.9678007816205587,0.994464586682187,0.9955541436963762,1.0012814846001838,1.000739608164355,0.9781752199427364,0.9806363282702701,0.9860017969438217,0.9870654945329447
0.12144212523719165,0.9940690797220338,0.9837737332960935,0.9951433573781236,0.895629486760114,0.8600167502963482,0.9734595165052675,0.9839822319072665,0.9874444116310533,0.999996468055428,0.9999659023803905,0.9999947076750951,0.9999995135628797,0.9678202631343019,0.9944667002457601,0.99556412448781,1.0013541152221155,1.0007682160133087,0.9781827405587797,0.9806729448762457,0.9860032401614616,0.9871040570043333
0.12239089184060721,0.9940991968258356,0.9837749417611676,0.9951479767035611,0.8957208107304191,0.860053355869649,0.9734856124451092,0.9841061333926399,0.9874624412310108,0.999996550817417,0.9999659284492914,0.9999947168297056,0.9999995325687355,0.9678624192351926,0.9944728211910258,0.9955704341437768,1.0014564640868144,1.0007720801911988,0.9781921116749359,0.9807488852362047,0.98600543424652,0.9871609648482098
0.12333965844402277,0.9942023180321692,0.9837889193055122,0.995148714893071,0.8970214986433402,0.8601089049353412,0.9734960395710783,0.984112152502468,0.9874918231553923,0.9999965767224991,0.9999659491182514,0.9999947511136432,0.9999995580061858,0.9678807262371544,0.9944944987431403,0.9955841268834957,1.0014599243787303,1.0007755722933067,0.9782188883627726,0.9807768799268,0.9860132546972972,0.9871660615296066
0.12428842504743833,0.9942063888775315,0.9838040951968654,0.9951503843588586,0.897086577755596,0.8601727833722392,0.9735558361947046,0.9841971242627279,0.9875074732181705,0.9999966132193484,0.9999661109756276,0.9999947609260486,0.9999995615706561,0.9678955665209581,0.9944995816342675,0.9955910861805655,1.0015036360936904,1.000780381149521,0.9782266967231162,0.9807923864310989,0.9860311380133366,0.9872105271718417
0.1252371916508539,0.9942400542041719,0.9838099211651613,0.9951504697979352,0.897814879679697,0.8601742361839575,0.9735638092169108,0.9842370818754862,0.9875329698396048,0.9999967121181377,0.9999661137420457,0.9999947641323408,0.9999995664209218,0.9679500830399358,0.9944996088001177,0.9955913548834716,1.0015060342377073,1.0007890468672638,0.9783476460418441,0.9807993649332315,0.9860503616795505,0.9872418390983341
0.12618595825426945,0.9943148216843656,0.9838889445310579,0.99516185160124,0.8980453142457494,0.8601951562363019,0.9735702987174087,0.9843061895598811,0.987537006937163,0.9999967158038195,0.999966135976779,0.9999948172961294,0.9999995697823428,0.9679576339080115,0.9945030934821666,0.9955942121019469,1.0016031615684835,1.0008029171022708,0.9783625637150635,0.9808047297237038,0.9860920352791629,0.9872720248363958
0.127134724857685,0.9944005364990445,0.9839208083665277,0.995171172532781,0.898896862628666,0.8608584705501523,0.9735929897776797,0.984370948048609,0.9875433689250337,0.9999968205213945,0.9999661572211365,0.9999948576678748,0.9999995718880756,0.9679599392148073,0.9945070111993779,0.9955944731184473,1.0017240916870809,1.0008355250221188,0.9784390572993109,0.9809009013486574,0.9861083503069829,0.9872796809146871
0.12808349146110057,0.9944252663640518,0.9839349445826265,0.9951749543688476,0.9003150853128368,0.8609235625892511,0.9735938288206699,0.984476670100844,0.987564658687817,0.9999970136967548,0.9999664162441579,0.999994858044374,0.9999995873856822,0.9679671331518761,0.9945152224145072,0.9955970506495356,1.0017495557502802,1.000848567514255,0.9784780057211133,0.9809750172706587,0.9861176070608864,0.9872861809451926
0.12903225806451613,0.9944330653330663,0.9839427245717857,0.9951752313447214,0.9009044128455084,0.8610604105727195,0.9735972140694086,0.9844889945954662,0.9875654858869892,0.9999971432603127,0.9999665370202236,0.9999948633101882,0.9999995911486353,0.9680142890729152,0.9945298140660181,0.9956104331342794,1.001760606894198,1.0008955263980595,0.9784819743662618,0.9809960096092686,0.9861563438573318,0.9872995289883976
0.12998102466793168,0.994541482949467,0.9839472794263968,0.9951788582570408,0.9009343934593455,0.8610617788605195,0.9736125739631917,0.9845164403072327,0.9876197684473722,0.9999971619041059,0.9999665401659926,0.9999948646501589,0.9999995932272262,0.9680209906423024,0.9945364841084336,0.995613313604599,1.0019349003445366,1.000902874066166,0.9784925026513712,0.9810377073165722,0.9861573405703353,0.9873239266304181
0.13092979127134724,0.9947964712850803,0.9839931173201821,0.9951873631562813,0.9011584115165236,0.861269065854642,0.9736207178092695,0.984547264748622,0.9876235279876228,0.9999971790602892,0.9999665427847862,0.9999948658536888,0.9999996108289781,0.9681003266928133,0.994538798726587,0.9956205801670229,1.00197181109341,1.0009313105414346,0.9784941248145312,0.9810568332584642,0.9861607750768193,0.9873310513256773
0.1318785578747628,0.9947981767264178,0.9840430276221758,0.9951881332068574,0.9013881089719815,0.8618030534095124,0.9736430655986544,0.9845939543213177,0.987680759424997,0.9999974334278301,0.9999671392363487,0.9999948698610359,0.9999996328808383,0.9681482396921501,0.9945402291948303,0.9956227933082666,1.0019758049425689,1.0009496687337043,0.9785360032644526,0.9810597851172973,0.9861652408479225,0.9873464910031456
0.13282732447817835,0.994838621242207,0.98406512887281,0.9951881783607086,0.9021214996664892,0.8619094637526941,0.9736467247916537,0.9846068825857754,0.9876892445782893,0.9999976422343626,0.9999674217080112,0.9999948850321514,0.9999996356735639,0.9681575912913228,0.99454176660119,0.9956280349500891,1.0019929202247533,1.0009883385902667,0.9785602885368071,0.9810704598543585,0.9861934725673246,0.987353939983869
0.13377609108159394,0.9949332332500127,0.9840686867589765,0.9951906018234409,0.90243417358594,0.8621186015999424,0.9736573928360005,0.9846079081310128,0.9876965886703052,0.9999976726046634,0.9999675329328563,0.9999948888467636,0.9999996381075269,0.9681590848128389,0.9945425487597286,0.9956282959754573,1.0019941197224589,1.0010372369443084,0.978577683248022,0.9810748995843872,0.9862012258640122,0.987359163176201
0.1347248576850095,0.995024894138275,0.984071058321685,0.9951968988525579,0.9025149980266834,0.8622208827548228,0.9736662737947306,0.9846244543024955,0.987711847065303,0.9999977072467671,0.9999676026243502,0.9999949179120385,0.9999996462765813,0.9682372829803284,0.9945475888411738,0.9956352979063944,1.002039991017958,1.0010458361473609,0.9785916099793012,0.9810921980741902,0.9862320740157071,0.9873594507759466
0.13567362428842505,0.9950634134038255,0.9841172589275168,0.9952004565339533,0.9029372521179518,0.8623316360928296,0.9736676533779732,0.9846879418123575,0.9877765349285805,0.9999977384477683,0.9999676896051013,0.9999949576019046,0.9999996670106343,0.9684304370166088,0.994548824329074,0.9956369658108345,1.0020617322384588,1.001061214190447,0.9785972402669,0.9810996509732273,0.9862829266862101,0.9873737818238227
0.1366223908918406,0.9951691782397435,0.9841377276104628,0.9952046873993923,0.9033749299715601,0.8624183939170033,0.9736681001635182,0.9847060051392558,0.9877793850181243,0.9999977437436575,0.9999677158517561,0.9999949608726483,0.9999996821810052,0.9684359426453746,0.9945666968354475,0.9956380477548801,1.0021545779010679,1.0010756983310265,0.9786040871589233,0.9811485319207036,0.9862872777679884,0.9874153287538617
0.13757115749525617,0.9951972403009548,0.9841480586577389,0.9952050980473471,0.903765649327302,0.8624227310746191,0.9736915830089039,0.984711899603197,0.9877913530974542,0.9999978381759025,0.9999680907572024,0.9999949740003753,0.9999997129683242,0.9684934163227469,0.9945696193564804,0.9956432778818615,1.0022193771454166,1.0010851603273236,0.9786218622697699,0.9811708941856396,0.9862932124623327,0.9874460772633807
0.13851992409867173,0.9952218571915157,0.9841668207485588,0.9952052033115627,0.9045180420025503,0.8624503978636545,0.9736948636700593,0.9847444885017336,0.9877925759633175,0.9999979978066226,0.9999681505827661,0.9999949808688021,0.9999997579440897,0.9685395910659617,0.9945830871753478,0.9956532033718432,1.0022389096495035,1.0011213087750952,0.9786457107398467,0.9811768407981757,0.9863258459761582,0.9874489719001447
0.13946869070208728,0.9952977848825396,0.9842064698084972,0.9952060272928386,0.9047792900355554,0.8624767468324664,0.9736961375142245,0.9847528432707482,0.9877943652516306,0.9999981167815742,0.9999682998967325,0.9999949967585791,0.9999997651581753,0.9685437872803663,0.9945836495790523,0.995654318373204,1.0022523790694948,1.0011427508229551,0.9787090589353774,0.9812585599415173,0.986346987488986,0.9874696658518078
0.14041745730550284,0.9953005664899136,0.9842158232522562,0.9952087118490631,0.9049386849085408,0.8625930115587054,0.9737109583962817,0.9847772206286602,0.9877976489603598,0.999998124537182,0.9999684651373932,0.99999501334423,0.9999997813729044,0.968561492665771,0.9945894580135287,0.9956565462277212,1.0023144100022747,1.0011474875912236,0.9787231830726125,0.9812628883073873,0.986346987488986,0.9874780689696383
0.1413662239089184,0.9953280002946658,0.9842217790956541,0.9952186917937549,0.9051828520496586,0.8629165210764164,0.9737139781617872,0.9848355631874005,0.9878000646240573,0.9999982106862905,0.999968473057573,0.9999950152923939,0.9999998149071652,0.9686149710153914,0.9945925940494159,0.9956594470865184,1.0023651460101437,1.0011585539460919,0.9787948831280434,0.9812756550248313,0.9863828966930643,0.9875146068552375
0.14231499051233396,0.9953805618363913,0.9842488465409197,0.9952264808565299,0.9062312876895802,0.8633186575030234,0.9737247245833075,0.9848512052192323,0.9878158902156462,0.999998217140075,0.9999685165367662,0.9999950194972314,0.999999830052345,0.9686568983225208,0.9946009761863985,0.9956635850635182,1.002380661595621,1.00116981213063,0.9788064897906714,0.9812792564087285,0.986441763247913,0.9875163522807532
0.1432637571157495,0.9954359560601569,0.984284945098009,0.9952306320799007,0.9068033979884547,0.8638205935347343,0.9737291335936415,0.9848527609598896,0.9878339510434759,0.9999983687269628,0.9999687414221077,0.999995020710194,0.9999998543010988,0.9686810250799328,0.9946142063659157,0.9956679583472744,1.0023945205339653,1.0011741294668808,0.9788260500297322,0.9813165386366315,0.9864448407593593,0.9875255767932178
0.1442125237191651,0.9954420253732705,0.984308562256005,0.9952343968107361,0.907094636398876,0.8639347929456225,0.9737333155937379,0.9848553684437406,0.9878459989879196,0.9999986545302495,0.9999687706638765,0.9999950337755167,0.9999998545840033,0.9688082142790151,0.9946153558201684,0.9956710467732448,1.0024344385065864,1.0011768034028623,0.9788299870282801,0.9813245960920174,0.9864492242314421,0.9875735021947093
0.14516129032258066,0.995460793335022,0.9843575718171323,0.9952531860969208,0.9082663672403818,0.863958990043624,0.9737367305915519,0.9849024077259235,0.98786248586649,0.9999986581777922,0.99996883197108,0.9999950769419208,0.9999998595419277,0.9688612060768523,0.9946332454116168,0.995671465766699,1.0024394730730137,1.0012400157598687,0.9788463208772769,0.9813275767304225,0.9864825425244749,0.9876006988594447
0.1461100569259962,0.9954766668928103,0.9843668673897513,0.9952534631032892,0.9098270697639499,0.8640800309181956,0.973750087827553,0.984909627285656,0.9878838013329597,0.9999988721668194,0.9999688437886392,0.9999950896435368,0.9999998870310907,0.9688864555523159,0.994635519576651,0.9956716752237316,1.0024427483642167,1.001369253752651,0.978909059923468,0.9813813113792971,0.9864934728026066,0.9876009754795514
0.14705882352941177,0.9955736933416595,0.9843967020447266,0.9952555580714045,0.9117497510055016,0.8641455354593145,0.9737570374418534,0.9849308639075917,0.9879066623953867,0.9999989165230718,0.9999688995849348,0.9999951175969616,0.9999998904678775,0.9689299869020203,0.9946366690555346,0.9956718914798948,1.0024491197470355,1.0013843021284594,0.9790519328381803,0.9814058406127658,0.9865143665302432,0.9876323682160709
0.14800759013282733,0.9955951104856643,0.9844733195580164,0.9952569575586078,0.9121440925612518,0.8642082292981466,0.9737709488998484,0.9849720182378101,0.987919102906405,0.9999989384508526,0.9999690662682591,0.999995118001444,0.9999998999060332,0.9689484527282527,0.9946493372686716,0.9956738993841256,1.0024811117537034,1.001389764869796,0.9790522436222475,0.9814138339046931,0.9865217444587787,0.9876358294132616
0.14895635673624288,0.995684280133918,0.9844870723006012,0.9952569901186566,0.9125549000874889,0.8642810118878494,0.9737767372668727,0.9849792497609379,0.987935495098373,0.9999990061488295,0.9999692317706365,0.999995123800193,0.9999999212757597,0.9689536468890774,0.9946777652491597,0.9956751884862265,1.0025126658211396,1.0013898893378683,0.9791556416861998,0.9814966054255236,0.9865419098846969,0.9876567490496465
0.14990512333965844,0.9957248259875652,0.9844917044009107,0.9952600183858634,0.912772205949435,0.8643722558999911,0.9737797173860708,0.9850372795024059,0.9879651835646329,0.9999992658127331,0.9999693002104246,0.9999951476897122,0.9999999434891994,0.9689729721295485,0.9946783005259717,0.99567908105706,1.0025479412961769,1.001394195371733,0.9793009867152921,0.9816108535737729,0.9865848364095263,0.9876637965404363
0.150853889943074,0.9957356735209806,0.9844949647066229,0.9952630029269971,0.9131182315918517,0.8644785800760417,0.9737803339432407,0.9850668589009175,0.9879666742969151,0.999999423172383,0.9999693179287933,0.9999951702343872,0.9999999512064552,0.9689814905680693,0.9946807396729688,0.9956794827943954,1.002581882894702,1.0014242930991335,0.9795788478488324,0.9818172911163549,0.9865870097074876,0.9876637965404363
0.15180265654648956,0.9958113207631022,0.9845050950790878,0.9952645304406293,0.9143650041366415,0.8647800191311382,0.9737931604683144,0.9850728816365967,0.9879922723489425,0.9999994618482833,0.9999694172301564,0.9999951702343872,0.9999999528761505,0.96901688339782,0.9947016537326596,0.9956815296193556,1.002622548977833,1.0014740182066912,0.9797288266594651,0.9819808927269759,0.9865985654368689,0.9876844993087229
0.1527514231499051,0.9958172682664708,0.9845087946655857,0.9952674483113922,0.9160791176285241,0.8649294896590017,0.9737963397811932,0.9851153370319417,0.9880276709171328,0.9999995839373116,0.99996956253392,0.99999520177317,0.999999986728274,0.9690218972280764,0.9947095260684755,0.9956894609602441,1.0026512016620777,1.0014937564742634,0.9799012536986933,0.9823190257001168,0.9866462484827271,0.9877050631466207
0.15370018975332067,0.9958824930950523,0.9845570064587793,0.9952736076193875,0.9161714373007241,0.8650191250912641,0.9737996862178656,0.9851401919601147,0.9880306767382587,0.9999999199624798,0.9999697856206516,0.9999952030473346,1.000000002220486,0.969057290325405,0.9947190772138176,0.9956962234199365,1.002652289938499,1.0014948029414186,0.9805737203031591,0.9829251699226242,0.9866547081685783,0.9877070577576481
0.15464895635673626,0.9958952340187682,0.9845680694056802,0.9952775184905974,0.9163040905017066,0.865220324489826,0.9738015761791028,0.9851636788296653,0.9880991138999276,1.0000001710987596,0.9999698392863005,0.9999952243167652,1.0000000225373884,0.9690673044277561,0.9947314468722596,0.9957011824458645,1.002674576422646,1.001509325315878,0.980622388050211,0.9829581637350012,0.9866637100323833,0.987736514339832
0.1555977229601518,0.9959334752094886,0.9845881426288778,0.9952833465006958,0.916331176940732,0.8652302594316504,0.9738099799507584,0.9851705803917706,0.988148930186909,1.0000004852690354,0.9999698620218335,0.9999952912768538,1.0000000309676438,0.9690696584194105,0.994731941505398,0.9957035833116086,1.002715955419741,1.0015119792605416,0.9806971453660588,0.9829809146505617,0.9867137389690708,0.9877546839517827
0.15654648956356737,0.9959742721413265,0.9845995198691527,0.995286225910918,0.9165974767130348,0.865295429336078,0.9738185092638996,0.9851879441820591,0.9881691036151311,1.0000005468150215,0.9999701457015792,0.9999953180746679,1.0000000516383905,0.9690727384739638,0.9947339778034625,0.9957066394959728,1.0027207846157353,1.0015284420492836,0.9808262783573123,0.9831118036661997,0.9867268303743315,0.9878138544446681
0.15749525616698293,0.9959990781971976,0.9846142581826945,0.9952940800513855,0.9168274894314965,0.8653770194197192,0.9738232581343457,0.9852673821103796,0.988186810102762,1.0000007848499188,0.9999701813223173,0.9999953180801504,1.0000000602562662,0.9691607228460993,0.9947404293931724,0.9957090145316786,1.002732359812901,1.0015603075135917,0.9808439436690453,0.9831562181382092,0.986727231718225,0.9878660972702442
0.15844402277039848,0.9960020115293454,0.984639582550382,0.9953027502445089,0.9170257368638456,0.8653954044055937,0.9738382110659546,0.9852785660334555,0.9881895697225225,1.0000008463932564,0.9999701865139999,0.9999953406809652,1.0000000655884977,0.969163853462357,0.9947471502543077,0.9957092251993529,1.0027328380463203,1.0015684445146176,0.9809746438626895,0.9832223299309676,0.9867667648638664,0.9878819481501405
0.15939278937381404,0.9960923679923438,0.9846595437582174,0.9953029884937434,0.9170912407835599,0.8656409724666377,0.9738459001979348,0.9853433829646877,0.9881927127649318,1.000001342513971,0.9999704352633547,0.9999954273484979,1.0000000825650204,0.9691786563012162,0.9947656888368778,0.9957141350023253,1.0027493614460812,1.0015862458214841,0.980980391206138,0.9832597485764327,0.9867757145921399,0.9878974496269922
0.1603415559772296,0.9961013103582257,0.9846924520137946,0.995307726735782,0.9173223060442502,0.8658807544226984,0.973846783127358,0.9853741658687127,0.9882212933893264,1.0000018416508483,0.9999707079217454,0.9999954384930096,1.0000000926080195,0.9692066934439887,0.9947682629200234,0.995728579328133,1.0027505298611155,1.0016644617027435,0.9981936593140687,0.9983889312945159,0.9867809602537673,0.9879694827316785
0.16129032258064516,0.9961342478887965,0.9846983852425825,0.9953246596530847,0.9174193302191473,0.8661301435791072,0.9738508692066669,0.9854075811294807,0.9882302527061398,1.0000019343765558,0.9999708292313068,0.9999954396503439,1.0000000981422845,0.9692203844168811,0.994775464952358,0.9957352634366066,1.0027781486653187,1.0016849597656174,0.9986079783711631,0.9987362309512191,0.9869179637505493,0.9880146131581748
0.16223908918406071,0.9961574099213151,0.9847489670159432,0.9953317246061445,0.917485934200312,0.86655324418787,0.9738820913582614,0.9854185012510576,0.9882570567762645,1.0000019352542422,0.9999708358272597,0.9999954480819495,1.0000000993118576,0.9692239778707396,0.9947932661683914,0.9957377154700281,1.0027808913399134,1.0017061809692114,0.9988155482771147,0.9988979052125219,0.9869821006259311,0.9880295393715167
0.16318785578747627,0.9961659692861893,0.9847711797938273,0.995335409113846,0.9175879649477332,0.8666917701035545,0.9738927405402868,0.9854474793038241,0.9882676285871184,1.000002063827004,0.9999708768399443,0.9999954603892776,1.0000001146598902,0.9692254656364431,0.9948201393433094,0.9957390828142875,1.0027947708609517,1.0017117415783745,0.9989840638718139,0.9990776528744693,0.9869875822211611,0.9880360380240323
0.16413662239089183,0.9961758472882778,0.9847982961781403,0.9953381436716311,0.9176013198067984,0.8667004469315391,0.9738937487394527,0.985467323256577,0.9882808571721025,1.0000021530121934,0.9999709124359668,0.9999954741481522,1.0000001251504553,0.9692257012640134,0.99483248884418,0.9957472314483363,1.0028016889842883,1.0017215650300337,0.9990761065216349,0.9991723617012596,0.9869918343836339,0.9880481960959503
0.1650853889943074,0.9962051990279454,0.9848087633751023,0.9953451468215544,0.9180983202450926,0.8668178452405325,0.9738988210887107,0.9854814927738197,0.9883027018812367,1.0000023485407403,0.9999709597992787,0.999995482787733,1.0000001317278533,0.9692278627127666,0.994885861103878,0.995756253512792,1.0028057005252609,1.0017330612525337,0.9996284570122557,0.9996903872418641,0.9870249040120254,0.9880613332771033
0.16603415559772297,0.996252431281936,0.984820752972862,0.9953459283505279,0.91814199288526,0.8671845565471837,0.9739086314832768,0.9854865578073055,0.9883209644404696,1.000002352711574,0.9999709764391412,0.9999954988493273,1.0000001460869947,0.9692595528803476,0.9949123818350651,0.9957583914227072,1.0028131178108044,1.0017595216327817,0.9998105316228296,0.9996905808953801,0.9870665866347678,0.9882050217452202
0.16698292220113853,0.9962965878024531,0.9848360798456836,0.9953497068152507,0.9182632141522475,0.8673151945270531,0.9739090141672408,0.9854967600524768,0.9884363276595198,1.000002639816822,0.9999710178757483,0.9999955266804578,1.0000001953521402,0.9692664068674911,0.9949129174552275,0.9957651082234603,1.0028335688196561,1.001761656386341,0.9998615826931194,0.999810306434013,0.9870960339142358,0.9882129298529401
0.16793168880455409,0.9963262095822086,0.9848781638194438,0.9953498787453351,0.9188252665748801,0.8682001373878026,0.9739151684200179,0.9855214037180826,0.9884498191667784,1.0000028211013763,0.9999710482129902,0.9999955629815387,1.000000201117259,0.969281927240499,0.9949199610992695,0.9957696011367436,1.002865155144493,1.0017658550364734,0.9998875177682507,0.9998673730219448,0.9871048073710995,0.9882532558104454
0.16888045540796964,0.9963581103835811,0.9849120943244519,0.9953696258389595,0.9190585367635952,0.8682474447665589,0.9739187216092171,0.9855241459821825,0.9884614696235393,1.000003070298231,0.9999710669866239,0.9999956011512854,1.000000216157848,0.9692849919078339,0.9949269340679994,0.9957821697282466,1.00286532208932,1.0017731552644231,0.9999777359858014,0.9998762488069092,0.987162046206287,0.9882639815442302
0.1698292220113852,0.9964191531767143,0.9849287517225056,0.9953931418147023,0.9192572666197473,0.8682632163653728,0.9739258719237268,0.9855622018057488,0.9884669106829448,1.0000031381871786,0.9999711788392895,0.9999956035051476,1.000000223948461,0.9692868620961402,0.9949421048999527,0.9957925180212834,1.0028954724668326,1.0018151434435012,1.000051257167791,0.9998984677679423,0.9871832342928134,0.9882823301541955
0.17077798861480076,0.9964411158916007,0.9849396206771805,0.9954121533630067,0.9195569000315494,0.8686364781502707,0.9739314413436303,0.9855643067628109,0.9884917927496086,1.0000034029561475,0.9999712452632337,0.9999956355311265,1.00000022424568,0.9693098132053174,0.9949439876144525,0.9958012496318793,1.0029585296447039,1.0018466712851468,1.0000851521041878,0.9999987848647148,0.9872177416428566,0.9882898693204494
0.17172675521821631,0.996530806085459,0.9849538801768426,0.9954148631550014,0.9196877005299966,0.8686696549686451,0.9739314413436303,0.9855800605208991,0.9885115865151777,1.0000035240193874,0.9999712765699487,0.9999956624241455,1.0000002360372666,0.9693615116108409,0.9949672174632292,0.9958097610121923,1.0029760346278722,1.0018520764304104,1.0001181160263506,1.0000543208843833,0.9872394880525296,0.988324674294059
0.17267552182163187,0.9965560255856614,0.9849625361748835,0.9954176658955584,0.9199668713693522,0.8687653525430127,0.9739385680681131,0.9855924650420006,0.9885175131838703,1.0000036683416154,0.9999713565527963,0.999995672297942,1.0000002371711294,0.9693639454608456,0.9949755102661093,0.9958173086997119,1.0029916571804205,1.0018809431206777,1.000206238362112,1.0000695705789058,0.9872461159523063,0.98832467945115
0.17362428842504743,0.9966542410118256,0.9849662336451428,0.9954190066196467,0.9203860739538797,0.8689834222177373,0.9739622434557226,0.9855925868644162,0.9885474692161949,1.0000037570554619,0.9999713586785322,0.9999956757614706,1.000000240847421,0.9693792078815228,0.994991564586072,0.9958245521933902,1.003005424047993,1.0018865949573916,1.0002134418405824,1.0001302696361494,0.9873372760108186,0.9883502414190973
0.174573055028463,0.996657240403134,0.9849958443328705,0.9954658991977967,0.9204998594661304,0.8690824794483969,0.9739669212290386,0.9855940135828593,0.988566722652821,1.0000044132823098,0.9999713892580875,0.9999956794940654,1.0000002417762177,0.9693951934147197,0.9949939074427024,0.9958250903795072,1.0030406376129777,1.0019160674669538,1.0002760765216274,1.0002457184974505,0.9873694100058634,0.9884010110317211
0.17552182163187854,0.9966661237099216,0.9850797488298734,0.9954818676618201,0.9208610996254876,0.8694217560248713,0.973981841150761,0.9856001899007929,0.9885707481892807,1.0000044609075533,0.9999716702125078,0.9999956909399286,1.0000002427977763,0.9693969159037044,0.9950080658590287,0.995827159538292,1.0030693749325346,1.0019251471087596,1.000325409419302,1.0002539578612797,0.9873780617409447,0.9884266274269927
0.17647058823529413,0.9966671016260743,0.9850835885609637,0.9955347846143495,0.921251504796206,0.8695312141866031,0.9739902323140702,0.9856209245871286,0.9885831972398399,1.0000045029085607,0.9999716729133916,0.9999957140588492,1.000000270236347,0.969404259860424,0.9950183661682914,0.9958361081908661,1.0031097267548923,1.001968866904537,1.000326318076692,1.0003139389614308,0.987414329587776,0.9884439775362606
0.1774193548387097,0.9967447717625265,0.9851018277486344,0.9956225902440262,0.9213008586829459,0.8696900756500175,0.9739950836971488,0.9856267735159839,0.9886369584128742,1.0000045916299756,0.9999717350709891,0.9999957196748914,1.0000003013360084,0.9694354427631156,0.9950396795211671,0.9958365041780798,1.0031434110373634,1.0019781035508357,1.0004246754673567,1.0003407801239332,0.9874344243373288,0.9884687185095726
0.17836812144212524,0.9967927464280048,0.9851018277486344,0.9960641340079743,0.9214638585078947,0.8699788757518554,0.9739975470571066,0.9856609143250182,0.9886509636694938,1.000004600489589,0.9999717580154269,0.9999957247923777,1.0000003077547073,0.9695777682591656,0.9950470103210564,0.9958369862870866,1.0031533590940884,1.001998729298569,1.0004467939486184,1.00035627147924,0.9874567556874021,0.9885004033094331
0.1793168880455408,0.9968484787589589,0.9852692745791989,0.9960729473192957,0.9217137564967648,0.8699793684043553,0.9739978632619483,0.9856654276652356,0.988715306326476,1.0000046052492568,0.999971819287313,0.9999957251133402,1.0000003096665684,0.9696481130495666,0.9950539220013214,0.99584738081481,1.0031754321322324,1.0020297551656838,1.0004806956520909,1.0003961727344208,0.9875098264308702,0.9885216889427659
0.18026565464895636,0.9968646957134008,0.9852944055224142,0.9961058470970271,0.9224576525805783,0.8704455299039148,0.9740142787708997,0.985684569351283,0.9887222300244505,1.000004678195094,0.9999718482231752,0.9999957569552415,1.0000003210943138,0.9696696584453831,0.9950572976716704,0.9958477097987992,1.0031763905816158,1.002064711365267,1.000512183199554,1.0004275645721024,0.9875236758651919,0.9885525793339256
0.18121442125237192,0.9968843080880949,0.9852953702872326,0.9961214862904135,0.9225218513597988,0.8705295717550786,0.9740143224468877,0.9857054443298633,0.9887320328776977,1.0000047692368712,0.9999718724400937,0.9999957620247927,1.0000003507391781,0.9696761842297738,0.9950876705471869,0.99584818461668,1.0031905358773723,1.0020663277658575,1.0005408699306033,1.00045715369593,0.9875557769925609,0.9885843326475232
0.18216318785578747,0.9969224648017706,0.98529858636284,0.9961280106913512,0.9227322681983153,0.8706099611327028,0.9740163496108152,0.9857212623254344,0.9887321819454559,1.0000048877068017,0.9999719050625231,0.9999957967252602,1.0000003591749764,0.9696779620796854,0.9950938621271865,0.9958518444340284,1.0031941971484926,1.0020781425840952,1.00054595253003,1.0005102233328966,0.9875655072751501,0.9886229934407276
0.18311195445920303,0.9969387706433809,0.9853203968403998,0.9961321068534429,0.9230373022599181,0.8709697532544025,0.9740181772270765,0.9857215063529895,0.9887473767311642,1.0000049337708927,0.9999720335385311,0.9999958183492513,1.0000003767435728,0.9696928583871818,0.9951036259854665,0.9958681884044897,1.0032227227034203,1.0020813975502205,1.0005610521258286,1.0005437500891357,0.9875678561319591,0.9886288848838947
0.1840607210626186,0.9969739811394223,0.9853779452174024,0.9961379660767292,0.9231079162854096,0.8710320064767774,0.9740186317969611,0.9857263747848996,0.9887993420360829,1.0000052764481848,0.9999722061136703,0.9999958251899099,1.0000003876782722,0.9697108895486322,0.9951162862249897,0.9958726493917027,1.003270514670314,1.002087705889761,1.0005803587259898,1.0005538008183998,0.9875776086970842,0.9886396494711758
0.18500948766603414,0.9970687084537599,0.9854174266277967,0.9961512128076938,0.9239071981214182,0.871695896197847,0.9740240135536489,0.9857301020171881,0.9888045868242099,1.000005309944578,0.9999722766185047,0.9999958465229454,1.000000404106079,0.9697118832202599,0.9951724719658332,0.9958775743046557,1.0032983015689991,1.0020894589337612,1.0005844065515703,1.0005547688618224,0.9876197592175876,0.9886858211459671
0.1859582542694497,0.9971410315426661,0.985443155472276,0.9961513137316215,0.9278314639359083,0.8718297351454823,0.974025113546455,0.9857396815591715,0.9888090670140615,1.0000053388506607,0.9999724174671867,0.9999958702886297,1.0000004171121315,0.9697285859279143,0.9952204748560014,0.995881751029736,1.003328586061122,1.0020906298586323,1.0006046225125642,1.0005852923792964,0.987758408370142,0.9887012646187419
0.1869070208728653,0.9971525684080793,0.9856480924468485,0.9961604462834727,0.9296334095129807,0.8720264027883953,0.9740266130415128,0.9857711567204317,0.9888260906906156,1.0000053683696684,0.9999724398698715,0.999995901362386,1.000000441434282,0.969737910492599,0.9952436369790938,0.9958829090940455,1.0033571580466059,1.0020936974181713,1.0006223314229443,1.0006019157501618,0.9877966614788649,0.9887434662756869
0.18785578747628084,0.9971714993996461,0.9856989880989478,0.9961795433258731,0.9298537913092377,0.8725784848545085,0.9740318826432417,0.9858256154402347,0.9888313073919074,1.0000054006314991,0.9999728436057338,0.9999959518494348,1.0000004532170181,0.9697505960080773,0.9952477116805212,0.9958836848570729,1.0033632313563865,1.0021004692329374,1.0006226698696838,1.0006275926473214,0.9877990072339123,0.988797234649334
0.1888045540796964,0.9972010259129052,0.9857742610408744,0.9962155388107767,0.9300484949787086,0.8727367880709678,0.9740410451335976,0.985832524960207,0.9888480565862472,1.000005499616541,0.9999729325498035,0.9999959637334473,1.0000004607570483,0.9697566274728494,0.9952481718404608,0.9958914589267381,1.003403209297181,1.0021089902578824,1.000647813791057,1.0006325967012946,0.9878586847136609,0.9887988867689995
0.18975332068311196,0.9972260827115998,0.9857770218873461,0.9962167215195346,0.931289248728572,0.8730031412139138,0.9740455498937861,0.9858395650303404,0.9888520586018226,1.0000055443217761,0.999972941870672,0.9999960065050264,1.0000004678082295,0.9697853855867017,0.9952638502377479,0.9958932800875021,1.0034223546856398,1.002138875884903,1.0007103784546196,1.000633081727727,0.9878686823907424,0.9888097518377278
0.19070208728652752,0.9972462454313916,0.9858788729568105,0.9962198756066628,0.9317752315023581,0.8730930830354363,0.9740467753136182,0.9858855263653954,0.9888775026849638,1.000005593220278,0.9999730694838795,0.9999960159044782,1.0000005114354529,0.9697855323487095,0.9952737870315082,0.9958956918768417,1.003434364208383,1.002149325708015,1.0007210241443936,1.000702638830316,0.9878885321067179,0.988828605657897
0.19165085388994307,0.9972639607207539,0.9859576659546833,0.9962527927624972,0.9317918704287961,0.8731393300803435,0.9740481575170054,0.9859139949046347,0.988879887691848,1.000005689533284,0.9999731991492518,0.9999960295337998,1.0000005143267792,0.9697888269676439,0.9952871534061404,0.9959143579182277,1.0034377192373942,1.0021508072322634,1.0007474599835988,1.0007108243515759,0.9879413425502519,0.9888483340281643
0.19259962049335863,0.9973363266919345,0.9860311163744988,0.9962566690117074,0.9323798010478697,0.8731797247265459,0.9740512589108715,0.9859193055854667,0.9889033246379538,1.0000056965218338,0.9999732458561094,0.9999961324660871,1.000000525663951,0.9698167275158234,0.9953237305055705,0.9959166529733254,1.003442211894441,1.002152646091565,1.0007474599835988,1.0007127149084571,0.987985585231168,0.9888644901510296
0.1935483870967742,0.997353702741177,0.986065786119495,0.9962574175867884,0.9332352102398495,0.8734311722558037,0.9740574015116693,0.9859245312696123,0.9889056617265999,1.000005708311101,0.9999732865182714,0.999996149043524,1.0000005260872111,0.9698175044371408,0.995337866072372,0.9959204845428205,1.0034689780687807,1.0021662548821557,1.0007756496734785,1.0007127149084571,0.9879987580132836,0.9889130351193762
0.19449715370018975,0.997405182297404,0.9860784213309267,0.9962762820280354,0.933285206125477,0.8736646895096477,0.9740649197188644,0.9859355787593355,0.9889187449106915,1.0000057421592066,0.9999733255929364,0.9999961916408162,1.000000531243777,0.9698435152935024,0.9953472096410377,0.9959214354302298,1.0034715693939646,1.0021728655808888,1.0007773497265458,1.00074159415388,0.9880541663011829,0.9889392171461662
0.1954459203036053,0.9974742080263026,0.986114249620461,0.9962780452652006,0.934152898130982,0.873791760410623,0.9740685794008725,0.9859850668801319,0.9889257187745726,1.0000058143382031,0.9999733406165803,0.9999962149897423,1.0000005528751827,0.969845951563002,0.9953516935215431,0.995923067597579,1.003555693041296,1.0021728655808888,1.0008281783546522,1.000761081440373,0.9881255432148596,0.9889466938202303
0.19639468690702086,0.9974848545253476,0.9861297913651365,0.9962855220343536,0.9353704208779546,0.8738460706923644,0.9740758866943348,0.9859878444026408,0.9889304954273175,1.000005853236047,0.9999734151508254,0.9999962450777699,1.000000553653222,0.9698583285133971,0.9953677134779649,0.9959234238488313,1.0036001683206366,1.002178404610069,1.0008366280729193,1.0007718007401394,0.9881778866938907,0.988976021482587
0.19734345351043645,0.9975061107613793,0.9861336706552662,0.9962879772623952,0.9486039847882548,0.8740293834817349,0.9740811747775795,0.986007463459273,0.9889640529755588,1.0000061335779773,0.9999734824306606,0.9999962493985106,1.000000564468925,0.9698596704795831,0.9953731466969401,0.9959234930653652,1.0036090203161898,1.002189764960626,1.0008447898292523,1.0007799195308136,0.9882330109233134,0.9889781588084137
0.198292220113852,0.9975091134438037,0.9861337590350707,0.996289326191723,0.9497615420158604,0.8740683165046511,0.9740815700804951,0.9860125542995952,0.9889679743533908,1.0000061832290201,0.9999736856556348,0.9999962514425493,1.0000005716706184,0.969896126536974,0.9953958643671382,0.9959279033277034,1.0036307631727124,1.0022898730618153,1.00084938626003,1.0007802821150695,0.9882435518109848,0.9891082713036048
0.19924098671726756,0.9975380979456702,0.9861400679317937,0.9962978457550714,0.9517329284084257,0.8741013852050943,0.9740878836353182,0.9860214225720657,0.9889860924827678,1.0000062509274874,0.9999737070932111,0.9999962909948825,1.0000005736153,0.9698996303308433,0.9954016281063143,0.9959520490661085,1.0036420587824464,1.0023134162360605,1.000873487872482,1.0007972877816647,0.9882444559340534,0.989143369064589
0.20018975332068312,0.9975519912318022,0.9861659790451652,0.9963085151553732,0.9541512894695439,0.8744504651854307,0.9740927458490316,0.9860484570942325,0.9890057306365103,1.000006451287732,0.9999737107424971,0.9999963362477854,1.0000005738584516,0.969902360300658,0.9954024101170467,0.9959617224392918,1.0037033108922955,1.002339049580785,1.0008992156160317,1.0008091799563517,0.9883421849750567,0.9892033884485473
0.20113851992409867,0.9975695364239276,0.986247975528609,0.9963110459403681,0.9548615716517771,0.8747510357142269,0.9740940715420918,0.9860607068126668,0.989006845904916,1.00000647468077,0.9999737647897082,0.9999963657941349,1.0000005767757,0.9699130949597365,0.995415044990242,0.995963962894808,1.0037141156515383,1.0023549758126575,1.0009037584660543,1.0008309541158504,0.9883655141438866,0.9892456944712553
0.20208728652751423,0.9975902201488832,0.9862990931068657,0.9963162508550374,0.9558090327282004,0.8748639954499383,0.9740943620735429,0.9860649311742572,0.9890171224284006,1.0000064974395138,0.9999737777125023,0.9999963883317792,1.0000005813859236,0.969962121180325,0.9954362911911173,0.9959889777433134,1.0037204505366024,1.002376086567302,1.0009098172626731,1.000834598180469,0.9884401487236869,0.989334298873984
0.2030360531309298,0.9976171124242236,0.9864224382549286,0.9963265177785446,0.9558952576142878,0.8749574695749508,0.9740975489480185,0.9860760630429752,0.9890250029185799,1.0000065761523862,0.9999737949426848,0.9999964781520246,1.0000005942653065,0.9699820760162131,0.9954522426727432,0.9959911165993569,1.0037262144261876,1.002399263871804,1.0009111690032508,1.000852751785203,0.9885212916393369,0.9894458549457372
0.20398481973434535,0.9977719881029348,0.9864429824144567,0.9963267045462886,0.9576774608657834,0.8751158078526954,0.9740979079279625,0.9861190867642642,0.9890274749658938,1.000006647613617,0.9999738193429807,0.9999964954150223,1.0000006027480173,0.9699924096963348,0.9954627554864193,0.9959918924466745,1.0037335074846252,1.0024036516766173,1.0009464016559462,1.0008609701984965,0.9886827404338985,0.9895092748361726
0.2049335863377609,0.9979109451886696,0.9864430785660883,0.9963391460312051,0.957745907288763,0.8752027554336279,0.9741011278144512,0.9861295505531108,0.9890334367767466,1.0000068426792292,0.9999738321099325,0.9999964965298271,1.0000006062898767,0.9699973481692185,0.9954684765177879,0.9960003209818177,1.003735039593485,1.002428277776634,1.0010006605451203,1.0008868187154254,0.9887132537620488,0.9895292610293368
0.20588235294117646,0.9979543251017757,0.9864543810880161,0.996343324858057,0.9582807305077173,0.8753105250570127,0.9741042734016816,0.9861388754987065,0.9890339138690224,1.0000068713185384,0.9999739498774506,0.9999964979393192,1.0000006126564993,0.9699994748016283,0.9954766277660655,0.9960221331205835,1.0037446868341142,1.0024300181516992,1.0010159562675087,1.000912526846152,0.988764581714366,0.9896408816677731
0.20683111954459202,0.997962915957687,0.9865214787531547,0.9963498907759611,0.9590262168731978,0.8755431599157928,0.9741044394753469,0.986156630795729,0.9890351901163279,1.0000069357952823,0.999974076659908,0.9999965139702884,1.0000006191032236,0.970003783034469,0.9954798782473656,0.996023582172502,1.003758439621516,1.0024451735892341,1.0010451912798273,1.0009324937752733,0.9887793886304583,0.9897102392568647
0.2077798861480076,0.997975793458798,0.9865536476991138,0.9963600242221528,0.9592012782247386,0.8755605834791784,0.9741051838251499,0.9861598903667392,0.9890820270071028,1.000007244661533,0.9999741038609198,0.9999965251718222,1.0000006444074565,0.9700043894921733,0.9955555252304279,0.9960315605222574,1.0037626177445105,1.0024518260967312,1.0010740939624747,1.00096373171212,0.9888151071240643,0.9897127020258474
0.20872865275142316,0.9979991209948075,0.986556883605937,0.9963778475624524,0.9594258206092381,0.8756027811764601,0.9741143861892695,0.98617110344268,0.9891007956439509,1.0000073840669423,0.9999741335003837,0.9999965525973,1.0000006485097437,0.970012310535057,0.9955604997765437,0.9960365289341596,1.0037663383408408,1.0024717988974707,1.0010775287106808,1.0009652702753393,0.9888439730080211,0.9897304394238559
0.20967741935483872,0.9980793585983355,0.9865654004742637,0.9963791189599286,0.959539754780197,0.8756890061417097,0.9741456301644145,0.9861716802632443,0.9891023659005345,1.0000075704985238,0.9999741381897905,0.9999965596621099,1.0000006598668942,0.9700572421153594,0.995593725925447,0.9960426594073635,1.00377144323188,1.00247665566769,1.001090291592107,1.0009819011062286,0.9888647777228146,0.9898103893955154
0.21062618595825428,0.99808503611435,0.9866084945104823,0.9963895355762658,0.9600588137638024,0.875872287020623,0.974147853918531,0.9861882259923349,0.9891051537758484,1.000007643493027,0.9999743760316628,0.9999965663853353,1.0000006650408544,0.9700598453146826,0.9956190006952423,0.9960515732869551,1.003816420181192,1.002481904400134,1.0011027816354499,1.000996263732038,0.9889031256790849,0.9898226231402674
0.21157495256166983,0.9981226716924836,0.9866319378391268,0.9963922317562036,0.9602909562732729,0.8760195318315028,0.9741552518904114,0.9862035481771472,0.9891303534031798,1.0000077495099353,0.9999743959622405,0.9999966335167784,1.0000006669983856,0.9700763051236471,0.9956323102159411,0.9960709903872202,1.003838589334901,1.0024835821148992,1.0011031343988217,1.0010072347991537,0.9890197986288098,0.9898554387517849
0.2125237191650854,0.9981245060375421,0.9866371875207569,0.9964377961512094,0.9610291628680959,0.8760292485936106,0.9741569697437645,0.9862289784776912,0.9891314946743794,1.0000078549240492,0.9999744115911976,0.9999966386324262,1.0000006729773574,0.9700846864544902,0.9956621841924125,0.9960866443625012,1.0038502520482415,1.0024907857576077,1.0011786421516562,1.0010776438034519,0.9890366327946996,0.9898590754318175
0.21347248576850095,0.9981443634268089,0.9866511462391062,0.9964664564172218,0.9619684919401121,0.8762043771045636,0.9741594257820626,0.9862506439605834,0.9891440572266696,1.00000791610472,0.9999744232943073,0.9999966434865312,1.0000006878498422,0.9700909214300953,0.9956630380771303,0.9960897349496756,1.0038502520482415,1.0024938394704515,1.0011838253803562,1.0010853603947394,0.9891183979800835,0.9898971252996277
0.2144212523719165,0.9981585436633197,0.9867254332907843,0.9965111747449334,0.9621077761335554,0.8762456808170873,0.9741673325166202,0.986277320640337,0.9891622073970814,1.0000080165163725,0.9999747387304845,0.9999966461690377,1.0000006938193549,0.9700930678577462,0.9956890469434525,0.9961034670144558,1.0038532158823075,1.0024968675848223,1.001205743926758,1.0011192786116359,0.989129147590509,0.989999208858125
0.21537001897533206,0.9982072625998386,0.9867393471634759,0.996520524663812,0.9624361111337313,0.8768310479215929,0.9741722400145634,0.9862898675891119,0.989164548956016,1.000008048037633,0.9999747872570062,0.9999966517304905,1.000000696797289,0.9701085772662312,0.9957440072423737,0.9961098975341972,1.0038656915570705,1.00250634352838,1.0012546547944747,1.0011354878608039,0.9892360824680714,0.9900144374117941
0.21631878557874762,0.9982236189650259,0.9867692159615596,0.9965919519400039,0.9627148351114121,0.8770075918741004,0.9741755201825117,0.9863093740226051,0.9891889199930255,1.0000084190287366,0.9999748773475845,0.9999966586487977,1.000000702643372,0.9701648306371915,0.9957467396867656,0.9961132797549044,1.0038928156961218,1.0025202075838733,1.0012627300765076,1.0011544019077188,0.9893002540841822,0.9901123692572674
0.21726755218216318,0.9982393674413489,0.9868212908545444,0.997029644472185,0.9627333542615356,0.8771057261125375,0.9741763380322708,0.9863198263771423,0.9892098303405331,1.0000084901933306,0.9999749582394046,0.9999966595082702,1.0000007076997328,0.9701732127328828,0.9957471792782395,0.9961224198158263,1.0038978746369518,1.002520916443936,1.0012965261914129,1.0011806707973838,0.989345354993981,0.9901310205039983
0.21821631878557876,0.998261692308513,0.9869147473843971,0.9970423064686167,0.9630643259378987,0.8781806695477902,0.9741783563175112,0.9863330339827564,0.9892103616547828,1.0000086672235342,0.9999749672702937,0.9999967016880555,1.0000007290132764,0.9701775455599374,0.9957586460896936,0.9961452948886075,1.0039008475238722,1.0025823246924028,1.0013019623181005,1.001182935868688,0.9894265165273967,0.9901671697213665
0.21916508538899432,0.9983214477266745,0.9869312433336213,0.9970522785349107,0.9632189608873796,0.878498930413331,0.9741830373175331,0.9863493184951714,0.9892124562642411,1.0000087343859099,0.9999749805604423,0.9999967203524651,1.0000007393307873,0.9702033302074333,0.9957604030434141,0.9961530641330403,1.0039041275898535,1.0026034859353883,1.0013387544848773,1.0011835874389405,0.9895277866573229,0.9901719232613188
0.22011385199240988,0.9983521547111113,0.9869776567114596,0.9970569326522134,0.9640161711036911,0.8786177071748473,0.9741863805512485,0.9863714724139113,0.9892261372415292,1.0000088253043438,0.9999753285765269,0.9999967364538291,1.0000007398761093,0.9702082955452126,0.995763802552571,0.996173381137912,1.0039218038561475,1.0026096937211697,1.0013592858183473,1.0011888220952234,0.9895544482428138,0.9901978448891812
0.22106261859582543,0.998393413278971,0.9870107865377981,0.9970684592238603,0.9650428182412639,0.8787554681287844,0.9741932116007438,0.9863750153632581,0.9892340870699241,1.0000089210577372,0.9999753489352712,0.9999967670868224,1.0000007481806346,0.970211098662118,0.995781679314496,0.996177455796712,1.0039856357601218,1.0026387058411712,1.0013769170545161,1.0012232643418675,0.9896888477564793,0.9902202841171525
0.222011385199241,0.9984384256483815,0.9870361241671327,0.9970686399848436,0.965064752780302,0.8788878404962335,0.974198603472809,0.9863784939059026,0.9892668547010958,1.000009012512449,0.9999753863166236,0.999996816105055,1.0000007569771108,0.9702138397381398,0.9957872684443779,0.9961983243589299,1.004005504115964,1.002658432999173,1.001399093512976,1.0012626722718192,0.9897423401775972,0.9902403798239904
0.22296015180265655,0.9984546732094449,0.9870516699729435,0.9970860412486141,0.9653587048308537,0.8790494821301568,0.9742026825487586,0.986417778873027,0.9892808054098355,1.000009054927347,0.9999755230247788,0.9999968583106587,1.0000007636900226,0.9702387664560805,0.9957934636827531,0.9961994838003605,1.0040097687340601,1.0026788818047123,1.0014107804381511,1.0012758837203428,0.989845600162209,0.9902579114965328
0.2239089184060721,0.9985022018541599,0.9870874190897427,0.9970952794596635,0.966382992167437,0.8793698269465194,0.9742055821313153,0.9864669407887751,0.9893231888779895,1.0000090861287019,0.9999757068270196,0.9999969369117176,1.000000766132263,0.9702400543155597,0.9958010435447814,0.9962037170507,1.0040220469261814,1.0027014117441437,1.0014231297526477,1.0012849615387618,0.9898484409354897,0.9903065309256486
0.22485768500948766,0.998577515045239,0.9871461298620807,0.9971002183925216,0.9664906971583034,0.8795901135789325,0.974207272658002,0.986489097349373,0.9893237763216262,1.000009235681639,0.9999757093760796,0.9999969673177384,1.0000007754626596,0.9702545520485159,0.9958238329715317,0.9962054275622035,1.004022527335694,1.0027189546833173,1.0014294066277682,1.0012958998761687,0.9899311108838804,0.9903462959137641
0.22580645161290322,0.9985942794938899,0.9871607664526956,0.9971088221734639,0.9665579600488337,0.8796748432285125,0.9742153075978027,0.9864918057124806,0.989329629706316,1.000009456240444,0.9999758346713558,0.9999969765516089,1.000000795905605,0.9703439220024022,0.9958289398823579,0.9962098691287167,1.0040279888106742,1.0027504018512794,1.001435537979997,1.0013016932249597,0.9900125197884951,0.9903827841553513
0.22675521821631878,0.9986457316988554,0.9871910176818103,0.9971172518166785,0.9668549553331905,0.8796898984072165,0.9742154096592972,0.9865198095396331,0.9893306900704977,1.0000094795725363,0.99997584520405,0.9999969809673104,1.0000008181730926,0.970345539948711,0.9958463251619836,0.9962126984462178,1.004042707791273,1.0027533861649789,1.0014359152669838,1.0013144028887322,0.9901439031126545,0.9903905407709424
0.22770398481973433,0.9986647348871756,0.987232404045886,0.9971367162208158,0.9669614325202309,0.8797552089219671,0.9742167733659928,0.9865547101119403,0.9893319986764936,1.0000095895739547,0.9999758575819221,0.9999969825122466,1.0000008247130643,0.9703619733686583,0.9958471697505434,0.996227406120781,1.0040433899184185,1.002773158264368,1.001444958733348,1.001318961608869,0.9901454878709578,0.9904021810532634
0.2286527514231499,0.99869239420422,0.9872715071253185,0.9971437209392441,0.9671373395868763,0.8800744845358676,0.9742225529393556,0.9865956620652754,0.9893720579610732,1.0000096487446202,0.9999760334242652,0.9999970021153779,1.0000008419870077,0.9704479094851262,0.9958584188327052,0.9962471500259383,1.0040455495895204,1.0027829049793915,1.0014551423081162,1.001336383482416,0.9902023155317687,0.9905132854668287
0.22960151802656548,0.9988011378567438,0.9872788315867026,0.9971625702768423,0.967734049115786,0.8801294606791601,0.9742235932227211,0.986604124190887,0.9893791784610502,1.0000096722575074,0.9999760938122709,0.9999970076465613,1.0000008462321712,0.9704525959256548,0.9958589273987984,0.9962537043066436,1.0040490289263189,1.002794083529746,1.0014706004407032,1.0013378876667007,0.9903260127261065,0.9905390104899474
0.23055028462998103,0.9988058166414477,0.9873075361680732,0.9971725807830386,0.9681718580140364,0.8803063854034264,0.9742381597621923,0.9866261188615373,0.9894019805659459,1.0000096890102874,0.9999761112792667,0.9999970130854807,1.0000008740275788,0.9704615946596361,0.9958910397642661,0.9962758646733458,1.0040513596031413,1.0027989399134922,1.0014749657508708,1.0013425920972323,0.990361909933026,0.9905539228688174
0.2314990512333966,0.9988070477320782,0.9873101686904047,0.9971794847253035,0.9683923560635486,0.8807156505076151,0.9742444736652522,0.9866295301727931,0.989448912137872,1.000009769658249,0.999976327430047,0.9999970165421121,1.0000008744341273,0.9704842954329241,0.995899923451697,0.9962845718227331,1.0040574721866002,1.0028160238294135,1.0014979003784878,1.00134275389206,0.9904416907223655,0.9906014510318917
0.23244781783681215,0.9988135927289458,0.9873439101654979,0.9971850389766397,0.9690294966204773,0.8807330404596961,0.974245394791594,0.9867364742926673,0.9894532631705807,1.000009868692173,0.9999763875375208,0.9999970250617223,1.000000902778927,0.9704950919384068,0.9959000959069557,0.9962942862594412,1.0040738368268003,1.0028226989909128,1.001498837127018,1.0013523454140345,0.9904488935957038,0.9906480071660781
0.2333965844402277,0.9988421436611318,0.9873497811879159,0.9971862902886833,0.9703180351351293,0.880967412281292,0.9742470445330651,0.9867755705315019,0.9894542479349513,1.0000099709968957,0.9999766593344204,0.9999970403065912,1.000000906881247,0.9705018345129324,0.9959103553126732,0.9963197128196307,1.0040738368268003,1.0028311541241226,1.00152209449427,1.001353409188811,0.9904860301219252,0.9906637132043048
0.23434535104364326,0.9988626554066504,0.9873999602664488,0.9971909929873821,0.9704701196028594,0.881000201263718,0.9742473431915595,0.9867798805321848,0.9894621214315872,1.0000100206747877,0.9999767785954247,0.9999970452949455,1.0000009073484857,0.9705243306503064,0.9959109184669032,0.9963234087234719,1.0041185193605184,1.0028376179277565,1.0015225501608545,1.001379981106513,0.9904926995392205,0.9907073805077411
0.23529411764705882,0.9988917009365581,0.9875087632659748,0.9972068445526049,0.9709062081138895,0.8810062991681478,0.9742475854100691,0.9867805349875363,0.9894625748759956,1.0000102159185624,0.9999768297146755,0.999997060368348,1.0000009076304968,0.9706738843922323,0.9959139871065227,0.9963543971306767,1.0041313940540306,1.0028606737725605,1.001526017651337,1.0014076037582238,0.9905077723703104,0.990751006609956
0.23624288425047438,0.9990004737087277,0.9875110374637794,0.9972071340511512,0.9716800856938788,0.8810901742401674,0.9742493513711065,0.986807177177095,0.9894716455779052,1.0000104929191094,0.999976876085675,0.9999970834436395,1.0000009084515964,0.9707155172561097,0.9959177682125991,0.9963680833747297,1.0041346159248146,1.002869434733755,1.0015382183194845,1.001416864274482,0.9906372183207055,0.9907531676634778
0.23719165085388993,0.999006734572599,0.9875226355620866,0.9972076556534593,0.9716961603788278,0.8811399415300257,0.9742596882790933,0.9868954654460612,0.9894792868794507,1.0000105032389144,0.9999769087401722,0.9999970849852997,1.0000009084592105,0.9707978902826646,0.9959218025531124,0.9963940958226298,1.0041633227326476,1.002869434733755,1.00154329934651,1.0014426672147065,0.990657572157114,0.990756750751672
0.2381404174573055,0.9990335417544786,0.9875616066856442,0.997212833206816,0.9721858684944306,0.8811951295949921,0.974259918895039,0.9869347123757166,0.9895965221497887,1.0000105472788334,0.9999769721973327,0.9999970944977372,1.0000009144431796,0.9708375206162949,0.9959262316360936,0.9964117858173551,1.0041649042799685,1.0028800262244415,1.0015652047881454,1.001447078187922,0.9907210212309924,0.9908406971709914
0.23908918406072105,0.9991176461532147,0.9876313170519503,0.9972230203685457,0.9728532733813513,0.8816600412680402,0.9742630148862449,0.9869373975057372,0.9896139520345976,1.0000106463862428,0.9999769732835785,0.9999971062758798,1.0000009159915562,0.9708789220179815,0.9959341051374446,0.9964154347995561,1.0041842406212935,1.0028931153585894,1.0015687570677625,1.0014720886074757,0.9907408135575365,0.9908581502929352
0.24003795066413663,0.9991210123222746,0.9876375581506551,0.9972258863803466,0.9729369253278197,0.8816655396537099,0.9742669528311357,0.9869613736294817,0.9896192074320911,1.0000107043835218,0.9999770018215645,0.9999971092614209,1.000000919307055,0.9709104718078445,0.9959347934508643,0.9964319058278847,1.0041891387415451,1.0029006520459696,1.0016438834099823,1.0014866927274901,0.9907425023068365,0.9908764341108764
0.2409867172675522,0.9992000600411576,0.9876375581506551,0.9972310949098371,0.9729421134673163,0.8820733678057928,0.9742687319648092,0.9869700797097773,0.9896415050269797,1.0000108096928555,0.9999770308710131,0.9999971114670078,1.0000009394476645,0.9709138013014871,0.9959368322112652,0.9964504841846227,1.0042032801027947,1.0029044759331673,1.001644198951304,1.0014905219533985,0.9908334483722564,0.9908772523474212
0.24193548387096775,0.9992203578028571,0.9876469562307776,0.9972353875958659,0.9735018795878905,0.8829829708558439,0.9742687319648092,0.9870015744940063,0.9896563264018301,1.0000109041747838,0.9999770451902186,0.9999971133997523,1.000000940771047,0.9709699782654573,0.9959372721742729,0.9964526506277015,1.0042510604515567,1.002907306080683,1.0016606933071373,1.0015137239734704,0.9908391378793461,0.9909233730937317
0.2428842504743833,0.9992254707739959,0.9876787110652165,0.997237704072086,0.9738205631515641,0.8831761857707463,0.9742802730251063,0.9871105324936789,0.989729589240944,1.0000113140166702,0.9999771864998522,0.9999971144058105,1.0000009439309472,0.9710741950389642,0.9959475461349673,0.9964610255785444,1.0042584533490473,1.0029482791112914,1.0016705018075196,1.001531446067877,0.9908485960450368,0.9910423045210023
0.24383301707779886,0.9992254707739959,0.9876827494013312,0.9972406586087105,0.9741991711540972,0.8835085720330143,0.9742810128712304,0.9871140476207004,0.9897303818361898,1.0000113183211883,0.9999772236808704,0.9999971227467581,1.0000009520444835,0.9710941203016887,0.995961077021925,0.9964743297486426,1.0042767337350835,1.002977485307834,1.0016757489689037,1.0015510410040829,0.9909932832215035,0.9910478338516282
0.24478178368121442,0.9992336837559241,0.9876973764015682,0.9972443884242929,0.9745022751064608,0.8835332119103764,0.9742840402973852,0.9871515345535647,0.9897637946304512,1.000011397028938,0.9999772907079826,0.9999971329729664,1.000000952324573,0.9711505090917826,0.9959636492775974,0.9964783266318916,1.0042792638521985,1.0029813760143425,1.001713164381239,1.0015713884782005,0.9910316860045562,0.9911133215534663
0.24573055028462998,0.9992899755305635,0.9877339645169223,0.9972472735079182,0.9749731313217277,0.8837054618708894,0.9742843213324577,0.9871575059715767,0.9897765361756979,1.0000114414327304,0.9999773403159427,0.9999971370133808,1.0000009555011458,0.9711778177763062,0.9959651823062498,0.9964789763728079,1.0042802395806278,1.002992194856586,1.0017393878821874,1.0015719455891268,0.9910391576758337,0.991144064783416
0.24667931688804554,0.9993174215703179,0.9877685472870747,0.9972478503578294,0.9767599669385947,0.8846760434613513,0.9742875071524043,0.9871826569610349,0.9897800915022642,1.0000116566961494,0.9999773826334246,0.9999971431875528,1.0000009723882213,0.9711894372367083,0.9959656980751704,0.9964831459082731,1.0042802395806278,1.002992582705176,1.0017840750395828,1.0015871248810277,0.9910707385157708,0.9911465966957829
0.2476280834914611,0.9993814236707624,0.9877694162709134,0.9972499165967109,0.9777110614809837,0.8847748706832633,0.9742898463772602,0.9872055173528005,0.9897865353051813,1.0000119580429634,0.9999774012381811,0.9999971517476872,1.0000009740051874,0.9712440466125069,0.9959669240539714,0.9965148751166727,1.0042856029804395,1.00299775933176,1.0017871848230817,1.0016142300481767,0.9910948601077085,0.9912795378593527
0.24857685009487665,0.9993977846169141,0.9878378586121876,0.9972657450661168,0.978153384041634,0.8848494278077237,0.9742974308555615,0.9872193019596535,0.9897894225553481,1.0000119695782907,0.9999774884163244,0.9999971570590457,1.000000976425197,0.9713208832123719,0.9959833056229745,0.9965365323479717,1.0042868197970087,1.0030128112625638,1.0017883493711506,1.0016447858862023,0.9911110050917749,0.9914213837267633
0.2495256166982922,0.9994119951125489,0.9878409446949357,0.997268328683249,0.9783279656286741,0.8848773197767523,0.9743020773841042,0.9872207871227596,0.9897915087311463,1.0000120723705714,0.9999775755004913,0.9999971676756074,1.0000009808263812,0.9713750193496546,0.995995171095494,0.9965584643071426,1.0042868770640168,1.0030242699158414,1.0017932250587531,1.001653201413645,0.991213628319234,0.9914441607328022
0.2504743833017078,0.9994135791940738,0.9879028442973465,0.9972695504362846,0.9784794192033431,0.8849038175772087,0.9743038637445788,0.9872455915736358,0.9897996793856665,1.0000121601426957,0.9999775831880114,0.9999971710560628,1.0000009819977285,0.9715281533678904,0.9960268112722813,0.9965656295058671,1.0042956498933755,1.0030264317338173,1.0017955143075365,1.0016643115431945,0.9912156180578812,0.9914446592062228
0.2514231499051233,0.9994315858100259,0.9879657669530324,0.9972722074871869,0.9785780029786145,0.8849385711087336,0.9743134912250744,0.9873335268252782,0.9898127414908877,1.0000121601426957,0.999977883424583,0.9999972115229593,1.0000009887338148,0.9715785592452644,0.9960277670761014,0.996580032783941,1.0043052340872196,1.0030422645910166,1.0017980257015964,1.0016648109838187,0.9912160385837143,0.991469920442272
0.2523719165085389,0.9994497585812969,0.9879789374274478,0.9972728921715893,0.9787164594988474,0.8852186551811285,0.9743187368808113,0.9873437328648861,0.9898211015001334,1.0000122577229158,0.9999779428778263,0.9999972128104697,1.0000009917723347,0.9716227534171489,0.9960337297583264,0.9965888088395521,1.0043285352115892,1.0030428142055783,1.0018074250851927,1.0016684410217276,0.9912336024126498,0.9914726681703186
0.25332068311195444,0.9994641864826928,0.987998008600025,0.997276503188384,0.9806303466187204,0.8853181573102011,0.9743255394938661,0.9874071563868805,0.9898411251797764,1.0000122876726107,0.9999781348266165,0.999997232969512,1.0000009958236418,0.971698969601267,0.9960866560213589,0.996590523119377,1.0043329082493837,1.0030523255276549,1.0018476322230216,1.0016738605511044,0.9912686570203787,0.9914775071875096
0.25426944971537,0.9994666933056582,0.9880279710587943,0.9972831703642997,0.9817586255361245,0.8853553587350493,0.9743273604379646,0.9874111662061508,0.9898573408149949,1.0000122991040699,0.999978207790753,0.9999972383969593,1.000001018717528,0.9718132109375024,0.9961085448857501,0.9965969431970332,1.0043358316525959,1.003054874513597,1.0018687852768924,1.0016749092944586,0.9913679292878825,0.9915484837494375
0.25521821631878555,0.9994683703335447,0.9880301679024995,0.9972840181686186,0.9833729629392921,0.8854258873437615,0.9743355307017106,0.9874157517936849,0.9898873534421595,1.000012453633755,0.9999782486466355,0.999997243740638,1.0000010258817478,0.971852506089121,0.9961116132387318,0.9966064060555404,1.0043390210730183,1.0030583534119901,1.0018725508767277,1.0016916077706284,0.9916588613769431,0.9915713664229616
0.25616698292220114,0.9994846479982252,0.9880504248846789,0.9972857848523579,0.9834534823902893,0.8862603726836236,0.9743388225851365,0.9874616151182436,0.9899985364580123,1.0000127597558062,0.9999782603405449,0.9999972567441,1.0000010494790226,0.9719730708306531,0.9961204217064487,0.9966536098500506,1.0043458525546662,1.0030612111251707,1.0018830880794984,1.0016979435373468,0.9916980712130189,0.9917161375603244
0.2571157495256167,0.9994925221758956,0.9880504248846789,0.9972860306380642,0.9835776417936356,0.8862605738636565,0.974351760480772,0.9875081231087229,0.9900213638968182,1.0000129179609756,0.9999782921170091,0.9999972796512777,1.000001052444967,0.9720467176668053,0.9961283885827769,0.996655534725203,1.0043532284143226,1.0030784230018668,1.0018869733855233,1.0017125899618946,0.9917158355487484,0.991750662785706
0.25806451612903225,0.9994940568157455,0.9880739936278682,0.9972922232420788,0.9836062784600361,0.8862839196791377,0.9743524911950575,0.9875179378365034,0.9900302796427426,1.0000129336755856,0.9999782954868471,0.9999972909569607,1.0000010561969315,0.9724245836360098,0.996135125925922,0.9966592185983638,1.0043741089237013,1.0031082738241544,1.0018936964873182,1.001717847093898,0.991739697589813,0.9917533875349765
0.25901328273244784,0.9994955821649769,0.9880913605407907,0.9972996031286822,0.98364106782007,0.8864625299383896,0.9743596974643026,0.9875255205806719,0.9900335511783681,1.0000130494765274,0.9999783020478069,0.9999972959687843,1.0000010613162902,0.9728864118494276,0.9961364478506777,0.9966742156420233,1.004387579898607,1.0031278440811873,1.0019086687734804,1.0017204828147408,0.9917539804583929,0.9917590564716368
0.25996204933586337,0.9995632612436807,0.9881474225959502,0.9973022685115892,0.9836677606144689,0.8865648779656091,0.974363829641497,0.9875388516424419,0.9900451730267441,1.0000130655869446,0.999978375082586,0.9999972965593091,1.000001073337558,0.9755258782693739,0.9961382054710068,0.9966768221875693,1.0044118908354516,1.003140657805098,1.0019185639808523,1.0017303793502659,0.9918155729148068,0.9917610642008733
0.26091081593927895,0.9995688347356508,0.9881734750157509,0.9973096844876953,0.9837450093973829,0.8867049803124614,0.9743666343481676,0.9875433990920938,0.9901129031340407,1.0000130941011787,0.9999784355716068,0.9999973146966692,1.0000010739575622,0.9956249025903108,0.9961430005882174,0.9966770663732409,1.0044197936984802,1.0031448535609262,1.0019413820987675,1.001736061798509,0.9918247326149255,0.9917874528835304
0.2618595825426945,0.9995792751555779,0.988287024764856,0.9973101320139112,0.9839854784263601,0.8868454767659885,0.9743688033746409,0.9875551792027699,0.9901471336103135,1.0000131689768061,0.9999784975989474,0.9999973217654617,1.0000010842875537,0.9960403442454734,0.9961629568798558,0.9966796642162921,1.0044450348973433,1.0031481718791981,1.0019425468260856,1.0017560438397817,0.9919121201150498,0.9918068555578744
0.26280834914611007,0.9995923807043078,0.9883065750481508,0.997310643343604,0.9842270363898945,0.8869185342671293,0.9743691013846041,0.9876087740108012,0.9901732926751445,1.00001327547062,0.9999786947939133,0.9999973423582639,1.0000010907759989,0.9969092909166534,0.9961667707835151,0.9966820506358809,1.0044550834052417,1.0032174425385147,1.0019534773910321,1.0017565729951816,0.9919526846640085,0.991809664650117
0.2637571157495256,0.9995960930320955,0.9883753025596012,0.9973151574482143,0.9842805060439717,0.8869692783965648,0.9743721159455562,0.9876439134910111,0.9901959289542609,1.0000134170997896,0.9999787755239818,0.9999973544614225,1.0000010918130604,0.9970577519883896,0.9961802077650506,0.9966880865468308,1.0044721142477266,1.0032174425385147,1.0019605265910951,1.0017787380680914,0.991985173477568,0.9919369706251899
0.2647058823529412,0.9996261991068588,0.9883802317441895,0.9973157206073937,0.9845188862741531,0.8871611977806592,0.9743859864992476,0.9876489015724544,0.9902022296884628,1.0000135091927935,0.9999787827051709,0.9999973932896815,1.0000010954762677,0.998011312551799,0.9961819857607113,0.9966972967538371,1.0044733917326947,1.0032246610244453,1.0019617774083291,1.0018002719664638,0.9920239203810309,0.9919456661776117
0.2656546489563567,0.9996306187164224,0.9884136601688626,0.9973163861252862,0.9845987238646986,0.8871787150016929,0.974388782788545,0.9876729452954305,0.9902142918687771,1.0000135489382336,0.9999789584449382,0.9999973943807763,1.000001127039006,0.9980199428581447,0.9961834507593308,0.9967022835129893,1.0045068474594774,1.0032287144663752,1.0019639508513605,1.0018079152296944,0.9920277336051055,0.9919584938347612
0.2666034155597723,0.9996949730837549,0.9884517395218533,0.9973206144789937,0.9846681071135058,0.8872532985022319,0.9743954059261681,0.9876825826326312,0.9902165265195638,1.0000135636633385,0.9999789821658008,0.9999974054105732,1.0000011360736039,0.9981708169262189,0.9961898108399272,0.9967115307127548,1.004526542052699,1.003229987583486,1.0019649599013807,1.0018102624888052,0.992050145663076,0.9919692258223232
0.2675521821631879,0.9997656146336764,0.9885580378952656,0.9973241660358236,0.9847972925615117,0.8872693189646844,0.9743976888168903,0.9877077521269187,0.9902359604207711,1.000013672374438,0.9999790315167386,0.9999974157137231,1.000001157044347,0.9984248248234013,0.9961938424636644,0.9967140964460683,1.004532195815571,1.003230747303873,1.0019676927589172,1.0018123073318264,0.9920766735806442,0.9919904947822528
0.2685009487666034,0.9997729387358147,0.9885956778820258,0.9973261283570292,0.9848148783151925,0.8873002456256911,0.9744005050474378,0.987795175768103,0.9902445039863171,1.0000137289948774,0.9999790712845997,0.9999974243169906,1.0000011646877573,0.9988107577729904,0.9962004875650552,0.9967144097811398,1.0045352448072302,1.0032436110038985,1.0019729277585732,1.001821369228939,0.9920973352171278,0.9920008234241441
0.269449715370019,0.9997980417974268,0.9885983780243554,0.9973290831556288,0.984983095228356,0.8874679031814025,0.9744023420078454,0.9878050658034249,0.9902709858947472,1.0000137328868564,0.9999791199370216,0.9999974388875211,1.000001183340758,0.9990175334153986,0.9962046876063414,0.9967494885417216,1.0045408358694177,1.0032513905329554,1.0019782914595181,1.0018371976602563,0.9921044741782659,0.9920397612667301
0.2703984819734345,0.9997980961623526,0.9886185983148438,0.9973370844517049,0.9860367914866601,0.8875748823130503,0.9744069434764496,0.9878208437216769,0.9902819171981462,1.0000140391427943,0.9999791850832521,0.9999974464347142,1.0000011951665804,0.9992174913915622,0.9962071072879882,0.9967556691926929,1.0046020879938045,1.0032614395278103,1.001980164927162,1.0018471187728,0.9921079196684566,0.9920550315162564
0.2713472485768501,0.9998145297795789,0.9886566764654652,0.9973374713092749,0.9860930680437783,0.8875987357918701,0.974408424659355,0.9878425859409423,0.990316869989108,1.0000142388963549,0.9999791892532192,0.9999974779533616,1.0000012077190628,0.9993110307069516,0.9962146026381034,0.9967557985169645,1.0046090923753643,1.0032617813169484,1.0019865219327655,1.0018477429819417,0.9921667044146257,0.992072434691174
0.27229601518026564,0.9998450120893285,0.9886866806162081,0.9973386301431718,0.9866554760402791,0.887690218423267,0.9744139670659194,0.9878447143130629,0.990339248388073,1.0000144002483793,0.9999792203945355,0.9999974852828057,1.0000012096634483,0.9993229326460505,0.996218681308665,0.9967614687436974,1.0046211785116277,1.0033351310544754,1.0019874571328964,1.0018532257611636,0.9921991988875812,0.992176390205578
0.2732447817836812,0.9998619403528292,0.9887199062072443,0.9973421704731477,0.9868289755577926,0.8877816631072114,0.9744148796143708,0.9878626128880948,0.990353554073097,1.0000145843109067,0.9999792411567124,0.9999975116992594,1.0000012110309757,0.9993501917219514,0.9962192866734023,0.9967803153533019,1.0046594735369787,1.003354316987981,1.001998021749785,1.0018562809240603,0.9922278797268054,0.99221870156102
0.27419354838709675,0.9998658441854997,0.9887641961430864,0.9973510550470237,0.9869042635419055,0.8883651107239525,0.9744226445902924,0.987876419453738,0.9903772177699294,1.0000146084211743,0.9999793030574319,0.9999975273683798,1.0000012205775273,0.9993937615911652,0.9962198634589992,0.9967887624752435,1.0046716532413953,1.0033574323582262,1.0020099096308681,1.0018585538352371,0.9922395455943243,0.9922701912483748
0.27514231499051234,0.9998743670600337,0.9888502422946456,0.9973561659462659,0.9869812975594474,0.8885835693988618,0.9744355022047407,0.9878802379989392,0.9903893744477288,1.0000146878574407,0.999979551440979,0.9999975512340644,1.0000012386675396,0.99948215067392,0.9962235315428104,0.9967939810610954,1.0047195470215264,1.0033993310923115,1.0020146332180033,1.0018606470950258,0.9922436201791908,0.992291914942072
0.27609108159392787,0.9998825853754658,0.9888542667866244,0.9973628502492633,0.9882726943287852,0.8886567700824487,0.9744412768912011,0.9878818546519033,0.9904089143049308,1.000014739782204,0.9999796469634056,0.9999975548673745,1.0000012444688222,0.9995865856639562,0.9962336043619238,0.9968010705956805,1.0047297611871735,1.0034009977564746,1.0020221693101992,1.0018606502481673,0.9922575694635439,0.9923075748485143
0.27703984819734345,0.9998937834589332,0.9889136431197645,0.9973642151527167,0.9884478234648615,0.8890696303975905,0.9744426834457763,0.9879111421503627,0.9904232060251852,1.0000148477471251,0.9999796469634056,0.9999975727893616,1.0000012478859337,0.9995871753226494,0.9962339847409357,0.9968046326748766,1.0047399919680404,1.003401193346401,1.0020317555304494,1.001871633745843,0.9922663919630899,0.9923751395978089
0.27798861480075904,0.9999340978346094,0.988923459413905,0.9973661752889654,0.9886554547350761,0.889087472290829,0.9744460232336138,0.987970369578017,0.9904634860206065,1.0000148750666429,0.9999797096628478,0.9999975773016938,1.0000012552738897,0.9997300255005911,0.9962668453949044,0.99681035789678,1.004743449193674,1.0034156144786723,1.0020415757297358,1.001879492823776,0.9922668650437654,0.9924000846470659
0.27893738140417457,0.9999422731416565,0.9889370425005988,0.9973762013853439,0.9886845308857339,0.889497555906529,0.9744478954935979,0.9879804881562112,0.990466431621564,1.0000149844996487,0.9999797279594139,0.9999976102209788,1.0000012553695719,0.9997976364956448,0.9962756485994548,0.9968105800473019,1.0047473679852852,1.0034263491958628,1.0020580356284259,1.0018880399233634,0.9922751207643978,0.9924005293300091
0.27988614800759015,0.9999938555324938,0.9890486639054412,0.9973770181427876,0.9886885621639456,0.8895078822922496,0.9744535922690287,0.9879845750852481,0.9904694574354618,1.000015140829968,0.9999797943552404,0.9999976128159084,1.0000012610091575,0.999831103134353,0.9962773491384574,0.9968160088851519,1.0047863781597608,1.0034295563614526,1.002065718012562,1.0018917238240703,0.9923044872790763,0.9924037199477114
0.2808349146110057,0.999999003297957,0.9890797274460403,0.9973813139745731,0.9888604799792022,0.889623573509818,0.9744579730407495,0.9880056292856041,0.990484343105623,1.0000153295065617,0.9999798153159037,0.9999976484972519,1.0000012826056426,0.999831103134353,0.9962779802828594,0.9968212784830033,1.0047976639725897,1.0034628191409647,1.0020686408179733,1.0019106093196237,0.9923245779885832,0.9924112060017436
0.28178368121442127,1.0000044486844917,0.989088673799915,0.9973820248489912,0.9889702811199855,0.8897025249925679,0.9744598687264415,0.9880292410583055,0.9905083338734666,1.0000155319853417,0.9999798299799258,0.9999976509112044,1.0000012848422775,0.9998915321829875,0.996278394267601,0.9968279400206139,1.0048447360408808,1.0034733339211548,1.0020717529896972,1.0019119201017914,0.9923496003822155,0.9924849089687341
0.2827324478178368,1.0000241328916788,0.9890945371078907,0.9973868132526286,0.989125718134131,0.8898143590266916,0.974462507383789,0.9880343178599309,0.9905128180963105,1.0000157450072482,0.9999799414590349,0.9999976555400442,1.0000012905114688,0.9999052618541884,0.9962784436922709,0.9968309758316249,1.0048678078355282,1.003474555015121,1.0020888538303006,1.0019128433706164,0.9923643220301259,0.9925177888035086
0.2836812144212524,1.0000252798952782,0.9891048773169382,0.9973872097041252,0.989531786088275,0.8898729243586937,0.9744629161042283,0.988037787720676,0.9905267510321257,1.0000157714263216,0.9999799816209993,0.999997664694382,1.0000012932392948,0.9999077736394955,0.9962873491360869,0.9968328304720966,1.0048683571049302,1.0034887107414936,1.002088881233242,1.001922597308658,0.9923832990953222,0.992519297474163
0.2846299810246679,1.0000563278628383,0.9892244839055216,0.9973916970261458,0.9899491661048173,0.890016821509488,0.9744736693005923,0.9880420548735976,0.9905331996960485,1.0000159802139126,0.9999800178737748,0.9999976827332876,1.0000012990376181,0.9999396865968746,0.9962913281504944,0.9968523485726716,1.0048725222463555,1.0034921964851664,1.0020987467960818,1.0019378290916838,0.9923845763251846,0.9925416721811945
0.2855787476280835,1.0000901416451955,0.9892513835328695,0.9973933493095546,0.9900061524942856,0.8903264622786927,0.9744739245712346,0.9880613778882119,0.9905426203080868,1.0000160406951928,0.9999800187228464,0.9999976932425317,1.0000013052985774,0.9999402804140841,0.9963004990258084,0.9968628776261631,1.0048877636679734,1.0034974547578501,1.0021096313181619,1.0019401650930917,0.9923945946499987,0.9925643659528349
0.286527514231499,1.0001245131635643,0.9892590223394875,0.9973952227731239,0.990059189749875,0.8903587521928024,0.9744771457006481,0.9880613778882119,0.9905455922231358,1.000016317826499,0.9999801598281397,0.9999977172373591,1.0000013064992743,0.9999481746167004,0.9963052256693887,0.9968630641276575,1.0049031661810934,1.0035005154750443,1.0021241279381836,1.0019559790974388,0.9924001359062029,0.9925711927739076
0.2874762808349146,1.0001461079737783,0.9892774832650117,0.9973967444909706,0.9901349435287521,0.8908872585811146,0.9744784630465783,0.9880639938671558,0.990552491807738,1.0000163622423472,0.9999802720995647,0.99999772514233,1.0000013086104902,0.9999546281141662,0.9963096330909361,0.996863615555539,1.0049540393660275,1.0035028007727902,1.0021348312751814,1.001958708392872,0.992430566838603,0.9925749659993529
0.2884250474383302,1.000153634865079,0.9893322395984353,0.9973982129354065,0.9901524964530013,0.8910358486389447,0.9744817079283894,0.9880881851821879,0.9905644608780274,1.0000163996812688,0.9999802979266086,0.9999977358595528,1.0000013138463715,1.000014981735458,0.9963097187087344,0.996866348407312,1.004978566944522,1.0035224493851285,1.0021473930229332,1.001966722597327,0.9924459223369323,0.9926219557006096
0.2893738140417457,1.0001711093685572,0.9893397975489373,0.9974183120147673,0.9903220969109214,0.8912661016371677,0.97448444467299,0.9881040093999448,0.9906406571051595,1.0000164114312486,0.9999804590719877,0.9999977430373238,1.0000013370671343,1.0000191517390384,0.996312947941259,0.9968768994789039,1.0049812776714124,1.00352945708607,1.0021720633039681,1.0019778902105698,0.9924555919048437,0.9926267243019813
0.2903225806451613,1.0001991622602804,0.9893853383304523,0.9974281158056936,0.9903525672107131,0.8913976232562387,0.9744863357011154,0.988146089312152,0.9906406571051595,1.0000164773877807,0.999980493208185,0.9999977664344825,1.0000013393061817,1.0000469882676708,0.9963247925100082,0.9968899757694833,1.0049934292015124,1.003543748677269,1.0021801203811453,1.001998521688314,0.9924761974460669,0.9926275700532969
0.29127134724857684,1.000207966991208,0.9893920666777354,0.9974325347449855,0.990387879051765,0.8915583554570959,0.9744901539184407,0.9881633856812341,0.99066678691587,1.0000165806415253,0.9999805327904793,0.9999977695003469,1.000001369183794,1.0000606257654108,0.996324822184119,0.996895360389727,1.005003082445959,1.003553288105405,1.0021934434214372,1.002015192585648,0.9924794831037863,0.9926650240449132
0.2922201138519924,1.0002123427305918,0.9894305384381565,0.9974325347449855,0.9904117365975639,0.892209752985815,0.9744942532735063,0.9881718272209727,0.9906673474115643,1.0000169174905529,0.9999806032938662,0.999997797238143,1.000001383676616,1.0000967174299722,0.9963257608869185,0.9968953774247507,1.0050032602969425,1.003563275276346,1.002197908394196,1.0020445192824798,0.9924810367147101,0.9926671150475657
0.29316888045540795,1.0002252492578279,0.9894452920527012,0.9974387314954801,0.9904546222093786,0.8922971300824628,0.974502482470572,0.9881743701447963,0.9906706879368713,1.0000171068495356,0.9999806122550791,0.9999978056638689,1.0000013914845391,1.0001020852956246,0.9963257917320218,0.9968955334939913,1.0050221577558927,1.0035919065426733,1.0021984884472015,1.0020597943335274,0.9924810367147101,0.9926711379908777
0.29411764705882354,1.0002776375934221,0.9894592107011981,0.99745576038714,0.9905192965390178,0.8923328147037417,0.9745074046531865,0.988186684785537,0.9906839461538184,1.000017452206663,0.9999807178126762,0.9999978142751015,1.0000014146803475,1.0001276957523841,0.9963292733259597,0.9969016920064538,1.0050393137836502,1.0036036990834372,1.0022136918916587,1.0020804500486225,0.9925062900584634,0.9927195933017666
0.29506641366223907,1.0003193039902498,0.9894620301986745,0.9974650788646459,0.991009567104817,0.8923743374875347,0.9745105422961989,0.9882012378835595,0.9907073390250835,1.0000174541241809,0.9999807438540103,0.999997839056831,1.0000014337633936,1.000168761502487,0.996331824161948,0.9969049764133723,1.0050572791122847,1.003625110005682,1.0022325339273064,1.0020938791816882,0.9925299554675205,0.9927250878435789
0.29601518026565465,1.000359009750862,0.9894778821797675,0.9974659179387946,0.9911678481274562,0.8925331072631867,0.9745112599887624,0.9882360500636899,0.9907094585890659,1.0000176936583658,0.9999808119698141,0.99999784813221,1.000001445540041,1.0001705208696139,0.9963366063741307,0.9969056668804305,1.005064502150772,1.0036460520842727,1.00228746612647,1.002094653145694,0.9925394297730995,0.9927281873543328
0.2969639468690702,1.000373042743771,0.9896158309181916,0.9974659718198374,0.9912979360011861,0.892631615161022,0.974516405127908,0.9883039341413904,0.9907112839647294,1.0000178483664734,0.9999808534428984,0.9999978905777414,1.0000014545336355,1.0001980100685883,0.996343712088127,0.9969109660688316,1.0050657996026164,1.0036562385481462,1.002319946608584,1.002101185163816,0.992597800016083,0.9927639242905317
0.29791271347248577,1.0003788535672098,0.9896829858398288,0.9974674293456258,0.9913278350037112,0.8928527554737009,0.9745208616702697,0.9883077696985256,0.9907361007401806,1.000018153392638,0.9999809242882287,0.9999979326485076,1.0000014547803708,1.0002009910529506,0.9963466674870575,0.9969191123220196,1.0050702579762827,1.0036646507233582,1.0023309899177777,1.0021070208051495,0.9926055263967942,0.9927640883633818
0.29886148007590135,1.0004109360292102,0.9897537999419819,0.9974681167159344,0.9921103024171497,0.8929041694925517,0.9745218232442512,0.9883157212194457,0.9908277602103327,1.00001818930556,0.9999810137443144,0.9999979376501503,1.0000014651112294,1.0002364784954851,0.996353742426838,0.9969241252038475,1.005091845940746,1.0036851300042255,1.0023335544938297,1.0021083257394743,0.9926076893927622,0.9927845874064407
0.2998102466793169,1.0004114050923671,0.989754863497747,0.9974690917553168,0.9921113959047656,0.8934825717757388,0.9745225890942203,0.9883229471681656,0.9908364006036261,1.0000181967612023,0.9999810478505867,0.9999979570416025,1.0000014651112294,1.000267738963637,0.9963624346583186,0.996924344044538,1.0051194825817893,1.003686717522651,1.0023526187303444,1.0021110201094328,0.9926329110682591,0.9927862528570297
0.30075901328273247,1.0004308862833293,0.9897663004411839,0.9974713235330604,0.9922070257309963,0.893502967807298,0.9745306908877895,0.9884152390017874,0.9908954249006406,1.0000186536958218,0.9999810692596556,0.9999979585741015,1.0000014671873994,1.0003025620568116,0.9963656689051091,0.9969250640604711,1.0051281750824834,1.003701286061583,1.0023561393522666,1.0021205005727412,0.9926381615806519,0.9928296607779046
0.301707779886148,1.0004311317967602,0.9897704382528565,0.9974742320664608,0.9923569914369801,0.8935177584176338,0.9745308040341865,0.9885078092050318,0.9908985981198913,1.0000186848974766,0.999981082463589,0.9999979700468292,1.0000014775632595,1.0003090202623917,0.9963660397922974,0.9969263104416348,1.0051399150197011,1.0037195029643762,1.0023577865254905,1.0021455611600205,0.99266650774284,0.9928654567151864
0.3026565464895636,1.0004759522376236,0.9898293345027499,0.9974763751210967,0.9924134324395089,0.8943000046832793,0.9745341072860138,0.9885244917829641,0.9909101512142595,1.0000187420046993,0.9999810876170271,0.9999979712253179,1.0000014796236534,1.0003396616323517,0.9963717613470082,0.9969268981574381,1.0051616992700536,1.0037311114035914,1.002360325232239,1.002149502134575,0.9926700300021619,0.9929212837071343
0.3036053130929791,1.000484026145825,0.9898458451470741,0.9974876590248588,0.9927621625283164,0.8943725530127274,0.9745360706508337,0.9885412176956242,0.9909860746893676,1.0000188547112583,0.9999811026655712,0.9999979733071411,1.000001480039438,1.0003599771035836,0.9963725466106154,0.996930703848843,1.0051620103402166,1.0037475038680823,1.0023677288022095,1.002152631873993,0.9926704458027469,0.9929316045661283
0.3045540796963947,1.0004860071734667,0.9898459452988115,0.9974908539790251,0.9927998442138891,0.8947514034775195,0.9745499639153404,0.9885863906202746,0.9910209912232573,1.000018926642867,0.999981185114427,0.9999979826779424,1.0000014855013144,1.0003634453137475,0.9963745862671334,0.9969349106190845,1.0051690573710266,1.003750852758009,1.0023904176910268,1.0021553144509585,0.9926765913063738,0.9929373626290658
0.3055028462998102,1.0004877146311038,0.989866970147667,0.9974988791884725,0.9928997763933398,0.894796807832446,0.9745586515692988,0.9886082046648498,0.9910256391278178,1.0000189319139492,0.9999811863528566,0.9999980316673296,1.0000014894811633,1.0003681210107374,0.9963773167304796,0.9969407312864308,1.005186534662235,1.0037572741601097,1.002394001011842,1.0021563244330502,0.9926901783230704,0.9929634747005843
0.3064516129032258,1.000534735021323,0.9898905436512205,0.997503841785312,0.9932739220927235,0.8949461770024314,0.974565479044828,0.9886240372107115,0.9910394179140845,1.000019103069886,0.9999812008940564,0.9999980323155004,1.0000014924791891,1.0003709540681616,0.9963777094521478,0.9969416302221679,1.0051901595361894,1.0037739494821796,1.0023976958625533,1.0021574180026065,0.9927252663885766,0.9930016083584421
0.30740037950664134,1.0005375219197772,0.9898942638265731,0.9975115146346534,0.9933065269415636,0.8949815192261624,0.9745726635880024,0.9886309781873558,0.9911285015501438,1.0000191927433806,0.9999812920656928,0.9999980341965029,1.0000014980432232,1.0004149298330829,0.996380312538891,0.99694710859563,1.0052124553374568,1.003784709013101,1.0024079312431269,1.0021596644487243,0.9927523245977611,0.9930052879430527
0.3083491461100569,1.0005455691693415,0.9899044494060357,0.997559300599236,0.9933530860456555,0.8957900628355203,0.97457316112231,0.9886318227872299,0.9911377196260769,1.000019266411229,0.9999814218566303,0.9999980429623437,1.0000015084018656,1.000449679215238,0.9963857907859656,0.9969530771241691,1.0052157865195033,1.0038018340550559,1.0024185579664788,1.0021690124045954,0.9927551268336833,0.9930258563897423
0.3092979127134725,1.000546293176575,0.9899554498376623,0.9975645966256099,0.993621108826851,0.8959285231379164,0.9745742197541919,0.9886482422375932,0.9911408202396349,1.0000195303269246,0.9999815763260201,0.9999980464775147,1.0000015166348144,1.000505992850006,0.9963904472704485,0.9969642266071819,1.005217215048213,1.0038105888099818,1.0024227913461268,1.0021710118940232,0.9927856424012053,0.9930387995906046
0.31024667931688804,1.000593852973029,0.9899837646093005,0.9976223776381717,0.9937910512705534,0.8961992196306877,0.9745775559894286,0.9887073115333201,0.9911595733174206,1.000019627531038,0.9999815887689516,0.999998056909723,1.0000015262687447,1.0005178984412388,0.9963972777163053,0.9969653662206613,1.0052252608827732,1.0038214807184056,1.0024234008560284,1.002180721934627,0.9927902870480484,0.9930793001673935
0.3111954459203036,1.000604034629836,0.9899891659180887,0.9976319888920491,0.9938921220663479,0.8962330146743637,0.9745855041767623,0.9887151057344397,0.991186227752095,1.0000198372084301,0.9999815981124791,0.9999980659878155,1.0000015300030847,1.0005550893851223,0.9964004306488099,0.9969716847215576,1.0052253147925823,1.0038545423129284,1.00242793173753,1.0021847453652935,0.9928085116522506,0.9930907220532653
0.31214421252371916,1.000620589429652,0.9899933008634699,0.9976622347294218,0.9939118874775142,0.8964264851163081,0.9745942955846636,0.9887181373898604,0.9911896526861407,1.000020095141012,0.9999816173856655,0.9999980785527092,1.0000015313072794,1.000563784702072,0.9964043756197692,0.9969733538845962,1.0052265689097883,1.0038643300637844,1.002429333092991,1.002184971005142,0.9928276006550333,0.9930983162216447
0.31309297912713474,1.0006286613094468,0.9900381377938712,0.9976625070696296,0.9939410784366987,0.8968744103035151,0.9745957763421866,0.9887637820643309,0.9912685307446434,1.0000201273825329,0.9999817516058707,0.999998087974443,1.0000015469408252,1.0005899392413005,0.9964102748162,0.9969763579683126,1.0052451650632674,1.0038708645601748,1.0024376841639149,1.0021941500702354,0.9928337471315871,0.9931270829158878
0.31404174573055027,1.0006340196798682,0.9900455955075551,0.997663099203599,0.9939599741571633,0.8970472891759619,0.9745972550197723,0.9888330333181177,0.9913016089661271,1.0000201983951305,0.9999820198901314,0.9999980902346844,1.0000015487848761,1.0006448979169242,0.9964171959658155,0.9969807501814331,1.0052825888799175,1.0038781026629677,1.0024581406896487,1.0021954967313296,0.9928795193016384,0.9931273602400684
0.31499051233396586,1.0006438836143075,0.9900615047735097,0.9980130218040164,0.9941155590178762,0.8971001817398533,0.9746034191922265,0.9888645035098591,0.9913484680406996,1.0000202778444822,0.9999821460061439,0.9999981107435074,1.0000015492897538,1.0006986766461108,0.9964171959658155,0.9969836249266422,1.005283612140178,1.0038870860874396,1.002459992820789,1.0022023587647577,0.9928795924249754,0.9931479010458875
0.3159392789373814,1.0006754564404496,0.9900905008659152,0.9980500611359832,0.9941510636391332,0.8972854675285636,0.9746039799828272,0.988877155638863,0.9913521103164435,1.0000203226656832,0.999982214746842,0.9999981198599294,1.0000015523732728,1.0008108174304886,0.996424962242097,0.9969871876581982,1.0052852081012233,1.003898888497536,1.0024601049883732,1.0022072911412885,0.9928941297418465,0.993176944780005
0.31688804554079697,1.0006850890655838,0.9900989412607284,0.9980537617057008,0.9943920096782264,0.8977483858209097,0.9746083312791085,0.9889197556856895,0.9914471984209456,1.0000203688259082,0.9999822830008175,0.9999981502687508,1.0000015770414539,1.0008575812644054,0.9964506939960821,0.9969872290473397,1.0052937295290167,1.0039059900277583,1.0024640934439868,1.002217507454764,0.992894904735752,0.9931832869798495
0.3178368121442125,1.0006885348461774,0.9900992020057441,0.9980778257857285,0.9944684580057106,0.8978046141155369,0.9746100931401406,0.9889607912650684,0.9914870427345213,1.0000205887890505,0.9999827712552216,0.9999981900578941,1.0000015868225864,1.0008710539250838,0.9964525549098202,0.9969875975818386,1.0052967702816022,1.0039393983494178,1.0024720316118654,1.0022194934151565,0.9929031853738483,0.9931866048380866
0.3187855787476281,1.0006970995772837,0.9901608329826934,0.9980895078342654,0.9945212544271936,0.89862929009323,0.9746169952388403,0.9889714195336775,0.991530793057249,1.0000206446232485,0.9999829637607357,0.9999982131217662,1.0000015875644466,1.0008886005581794,0.9964558820767184,0.9969897984941136,1.0053023509558727,1.0039445668112623,1.0024832499117668,1.0022200589407286,0.9929202274484686,0.9931868839133632
0.31973434535104367,1.000703364098271,0.990171624936905,0.9980972393947771,0.9945212544271936,0.8987105862181576,0.9746178888177881,0.9889822950986921,0.9915393477943627,1.0000207743171,0.9999830248952692,0.9999982294560347,1.0000015947611534,1.0009190048697347,0.9964566653599197,0.9969906527639121,1.00532250106792,1.0039486231619086,1.0024895827693057,1.0022202108726401,0.9929215546494271,0.9931871612542431
0.3206831119544592,1.0007141944497828,0.9901976003863493,0.9981097312538062,0.9947363017369424,0.8989671296055498,0.9746205343270355,0.9890225840404867,0.9915633099285206,1.0000207875446623,0.9999831310521744,0.9999982441036479,1.0000015950048824,1.000957996352204,0.996479832063958,0.9969916685335898,1.0053283247862665,1.003955785288569,1.0024973506218464,1.002241544278378,0.9929303572272018,0.9931871612542431
0.3216318785578748,1.0007229749722155,0.9902112688775472,0.998112074252303,0.9948758702190208,0.8990262695778319,0.9746215806515355,0.9890361820595939,0.9915692895427184,1.000020943032131,0.9999832085750402,0.9999982550582753,1.000001614607348,1.0009767412210153,0.9964847841994017,0.9969928277980141,1.0053379844360235,1.003960668809995,1.0025021509168115,1.0022528477430273,0.9929368007500198,0.9932553004692024
0.3225806451612903,1.0007490488843662,0.9902577941691662,0.9981208480180946,0.9949488490651311,0.8990440210776925,0.9746229163553549,0.9890583148990796,0.9915751119067524,1.0000209922597565,0.9999832410585994,0.9999982697355998,1.0000016194438635,1.0010078178752313,0.9964905330289056,0.9969931623075778,1.0053522561466304,1.0039675684860343,1.0025030270143287,1.0022558391509604,0.992940170391142,0.9932610480766368
0.3235294117647059,1.000783022562304,0.990280312858585,0.9981311323396447,0.9950787182013907,0.8992037921237417,0.9746233781033692,0.9891438682047172,0.991639403671518,1.0000212287007282,0.9999832543069408,0.9999982781923931,1.0000016576874313,1.0010133014549252,0.9965031817138971,0.9970036053913233,1.005373761481855,1.003969119266535,1.0025092160557203,1.0022564167401973,0.9929417592597172,0.9932624357502663
0.32447817836812143,1.0008039939300326,0.9903552539459382,0.9981334722491387,0.9951840657194876,0.8992337246533902,0.9746238894406045,0.9891539940984372,0.9916469143548554,1.0000212957555528,0.9999832854561407,0.9999982798002052,1.0000016606268705,1.0010538056689335,0.9965043471064463,0.9970051247181496,1.0054216546406118,1.0039789491179383,1.0025150959213667,1.0022573049460515,0.9929786975667252,0.9933094067927846
0.325426944971537,1.0008517005796842,0.9904016133850168,0.9981339431103353,0.9952561335741811,0.8997050819118959,0.9746250734851939,0.9892074073611358,0.9918389510458296,1.0000217506090698,0.9999833864390862,0.9999982811088265,1.0000016639244533,1.0010731514908962,0.9965199104632811,0.997005284468218,1.0054459682445462,1.0039824428330408,1.002516605529055,1.0022611785952102,0.9929977648220808,0.9933132703110881
0.32637571157495254,1.000904924269327,0.9904055269491682,0.9981390099548396,0.9952794004483919,0.8997537081257982,0.9746331092631915,0.9892985296228431,0.9918587965662373,1.0000218188448582,0.9999833890057502,0.9999982920658642,1.000001679735334,1.001079869095411,0.9965300671548687,0.9970120684550586,1.0054563690392209,1.0039944000695398,1.0025364335062086,1.0022695085338502,0.9929988870226207,0.9933162279308182
0.32732447817836813,1.000922678885981,0.9904278831373264,0.9981601244995761,0.9952846240562325,0.8998444931396288,0.9746445438034494,0.9893116162776902,0.9918916447308204,1.0000218428218508,0.9999833946269577,0.9999982941766403,1.000001693773642,1.0011337512655556,0.9965317061217667,0.9970135643111183,1.0054585628672537,1.004011377404483,1.0025370823305224,1.0022734660194863,0.9930473864745669,0.993323470802375
0.32827324478178366,1.0009317975324765,0.9904672191893985,0.998166579457485,0.9953441539746064,0.9014566559462089,0.974650724319982,0.9893371068038965,0.9919864144901435,1.000021856308628,0.9999834606499608,0.9999983030813664,1.0000016967539669,1.0011582470610958,0.9965392478397014,0.9970158777079965,1.0054643433174106,1.0040114725611071,1.0025404601521246,1.0022866788473799,0.993059183601491,0.9933396877845497
0.32922201138519924,1.0009655754207758,0.9904730140486001,0.9981818977013394,0.9953491900504684,0.9028497890152443,0.9746561431831123,0.9894129643957309,0.9920151423769669,1.000022354053089,0.9999835066494889,0.9999983255550215,1.0000017188297572,1.0012050928547014,0.9965444067007471,0.9970164740615273,1.0054646598230907,1.0040132196777694,1.0025582625940588,1.0022875250917935,0.9930831155340698,0.993347385239205
0.3301707779886148,1.0009697950193828,0.9905000051705696,0.9981961196179049,0.995427530546404,0.9028602049987772,0.974660875401014,0.9894148844458918,0.992244399403874,1.0000224951404675,0.9999838224590396,0.9999983285298208,1.0000017314530523,1.0012308347698684,0.9965457126473946,0.9970168578088348,1.005540102716997,1.0040220648082199,1.0025679813968797,1.0022956771177693,0.99309101434796,0.9933512954654032
0.33111954459203036,1.000974192198933,0.9905261196160032,0.99820766333101,0.9955374769142473,0.9029035200994355,0.9746733584181144,0.9894330944909512,0.9923221338934042,1.0000226141400703,0.9999838269252329,0.999998333422305,1.0000017328662945,1.0012400905837153,0.996553368804553,0.9970224034786749,1.0055608516670205,1.0040338853293835,1.0025730900339265,1.0022960137913972,0.993093739022396,0.9933668757676393
0.33206831119544594,1.0010089634212482,0.9905698209404569,0.9982090077899503,0.995621252571607,0.9029992103655,0.9746753094768863,0.9894804166897693,0.992341090618911,1.0000227956788434,0.9999838674077088,0.9999983379458319,1.0000017366946832,1.0013986083395223,0.9965593943826014,0.9970227701910636,1.0055625856596713,1.0040346664945052,1.0025782848745128,1.002300375280841,0.9930968985059117,0.9934505633954965
0.33301707779886147,1.001012722459325,0.9905895200375976,0.9982112293680956,0.9956877677286616,0.9031055285728771,0.9746892085570495,0.9894917984365911,0.9924726445110135,1.0000229519695572,0.9999838738604726,0.9999983402117985,1.0000017464753446,1.001400668350308,0.9965633616240683,0.9970363432557682,1.0055698560129256,1.0040380547566492,1.0025876064528225,1.0023075733779916,0.9931009611824504,0.9934532928150972
0.33396584440227706,1.0010137370811254,0.9906225102011081,0.9982246960781245,0.9957022592764136,0.9032910689050775,0.9746924854547483,0.9895457170890983,0.9924812911311258,1.0000229629992015,0.9999839321457878,0.999998364983007,1.0000017471525948,1.0014586092809958,0.9965787112165538,0.9970380053503366,1.0055841619876864,1.0040466925332043,1.0026028306765167,1.002310872342314,0.9931283741659592,0.9934646733491205
0.3349146110056926,1.0010637993650071,0.990625264835839,0.9982264478108092,0.9959353462881022,0.9034784657562205,0.9746974407477604,0.9897609470767694,0.9926082920284712,1.0000229878834768,0.9999839486034511,0.9999983887731475,1.000001754261503,1.0014944098638174,0.996602320525463,0.9970480156607888,1.0055998761895997,1.0040538960528556,1.002605883100803,1.0023130373273355,0.99312934406131,0.9934919344926864
0.33586337760910817,1.0010657608944176,0.9907594891891486,0.9982283197549668,0.995944485871261,0.9036303515023454,0.9746991103828346,0.9898963505439156,0.9927678655501485,1.0000229946965533,0.9999839547369904,0.9999984041613288,1.0000017544884112,1.0015157318474732,0.9966053600116567,0.9970492022803703,1.0056080963888236,1.0040748312802041,1.002612928509704,1.0023164305625,0.9931330374686945,0.9934919362276937
0.3368121442125237,1.001071645169934,0.990803513591968,0.9982316339600795,0.9960012593911576,0.9037724093178608,0.9746992958324575,0.9900119054557189,0.9927719693737288,1.0000230392063678,0.9999839914763571,0.9999984071065587,1.0000017562239223,1.0015913416894082,0.9966104368058639,0.9970533167790846,1.0056205528684155,1.0040922560522738,1.0026177099189506,1.0023271590512473,0.9931641768083457,0.9935019781942296
0.3377609108159393,1.0011591978153425,0.990835489827486,0.9982324511951753,0.9960453487449069,0.9040757808591446,0.9747136479920294,0.990195088685005,0.9970406610973531,1.000023102050813,0.9999840196487967,0.9999984154666215,1.0000017693506238,1.0015914688407193,0.9966109417111672,0.9970560239615104,1.0056556678099946,1.0041355121852296,1.002622110766594,1.002336019993633,0.9931722813464736,0.9935490295046286
0.3387096774193548,1.001175100079426,0.9908578494872228,0.9982341510668283,0.9960470518335764,0.9042056475494841,0.9747297533457349,0.990224183153381,0.9982144707168511,1.000023122888157,0.9999840528453025,0.9999984274000394,1.0000017907226917,1.0016181550980923,0.9966177431420102,0.9970589813456453,1.005681641117311,1.00413908298522,1.002639698948149,1.0023492003187673,0.9931799670240307,0.9935576458186579
0.3396584440227704,1.0011795890490593,0.9909745856834647,0.9982388814014705,0.9960795485697691,0.9043654784977586,0.9747298247192175,0.9903396793909688,0.9987656865759519,1.0000231639181338,0.9999841049723757,0.9999984315948865,1.000001790773264,1.0016266813257486,0.9966349948602883,0.9970633177280167,1.0056820198992813,1.0041457017093034,1.0026400170562446,1.0023497994308213,0.9931801639608655,0.9935681310238338
0.340607210626186,1.0012069604222573,0.9910428983820111,0.9982466884224485,0.996149042954489,0.904392944950902,0.9747325982015149,0.990364154192236,0.9987684140359742,1.0000232425077111,0.999984120510983,0.9999984913666035,1.0000017912397594,1.0016346867045458,0.9966391189025017,0.997066741705882,1.0056943908099663,1.0041612800617967,1.0026486916673256,1.0023561823503069,0.9931865169733095,0.9935845721912596
0.3415559772296015,1.0012293035912392,0.9910664427855451,0.9982478688926476,0.9962316418882506,0.9055390196691678,0.974736680073443,0.9903767413397442,0.9992464936596633,1.000023359866139,0.9999841629339093,0.9999985038453969,1.0000017952651676,1.0016500117972797,0.9966534404005688,0.9970709922315972,1.0057736527786045,1.0041866321954813,1.0026507192572098,1.002357455390323,0.9931891504920183,0.9935917748551834
0.3425047438330171,1.001235724531904,0.9910687366694809,0.9982510668024673,0.9963931635842137,0.9060050853143753,0.9747382127199055,0.9903778414937662,0.999527963103737,1.0000236504536701,0.9999841913711945,0.9999985040276996,1.0000018189246738,1.0016682419041454,0.9966558003164618,0.9970764022471702,1.005782897063354,1.0041906646411312,1.0026511527439388,1.0023581837047402,0.9931910069446684,0.9936113805943082
0.34345351043643263,1.001240165221714,0.9911520761550565,0.9982518545659771,0.9963979762198262,0.9062596418059873,0.9747496541816769,0.9906268540077682,0.9995428898263199,1.0000237582648654,0.9999842297165745,0.999998526609672,1.0000018244130404,1.0017573685796788,0.9966917165396884,0.9970805319313105,1.0058096506527074,1.0042261201570066,1.0026621065342964,1.002366862628582,0.9932082817245637,0.9936248880883379
0.3444022770398482,1.0012570788225625,0.991211788255357,0.9982540386344103,0.9964320406287986,0.9063255439621765,0.9747614448542333,0.9906637413933784,0.9996390855748953,1.0000238329259625,0.9999842501373842,0.999998527200198,1.0000018273980462,1.0018085407478077,0.996710445649328,0.9970811688771051,1.0058229857924443,1.004247841789343,1.0026622476888922,1.0023729199779663,0.9932255748675096,0.9936327655420518
0.34535104364326374,1.0012635867879214,0.9912357403563999,0.9982629846119129,0.9967028991976935,0.9064298924345866,0.974763114543994,0.9909384068914923,0.999796258446421,1.0000238521353266,0.9999842875633225,0.9999985437864634,1.000001828307478,1.001819628537246,0.996717300894068,0.9970845785526951,1.0058274891289627,1.0042608762539706,1.0026703606779854,1.002374363554244,0.9932280249361064,0.9936427075017261
0.34629981024667933,1.0012649931035622,0.9913297820196287,0.9982633543025502,0.9967105962545063,0.9067812014336205,0.974768204200094,0.991002884727885,0.999843256419239,1.0000240751452143,0.9999843025618043,0.9999985438383704,1.0000018308531888,1.0018444847287602,0.9967227176520839,0.9970862195422084,1.0058554413998397,1.0042669171609069,1.0026709768588509,1.0023774634544356,0.993231767654117,0.9936793660529792
0.34724857685009486,1.0012658299124124,0.9913535998827651,0.9982748574160736,0.9968181304426131,0.9070622170102514,0.9747690447278269,0.9987122034031982,0.9999991896402229,1.0000240773129991,0.9999843099675616,0.9999985546258943,1.0000018352287576,1.0018641401888813,0.9967280668837333,0.9970910166998767,1.0058661717891606,1.0042805171065414,1.0026748926683124,1.0023829319400184,0.9932482357826524,0.9937113400591608
0.34819734345351044,1.0012935265853293,0.9913709089626971,0.9982797326470316,0.9968239857423883,0.907082450857609,0.9747713091157197,0.9990440548779673,1.0000162308377287,1.000024098591224,0.9999844905151999,0.9999985549472487,1.0000018363344878,1.0019928261515718,0.9967568291853411,0.9970934153145774,1.0058815106402308,1.004291891499043,1.0026770948574137,1.0023919709922293,0.9932998395560397,0.9937238268408524
0.349146110056926,1.0013520636804818,0.9915086165700602,0.9982872549731657,0.9969164127794876,0.907193463544236,0.9747760905366696,0.9991769157288385,1.0000376838684326,1.0000241410352153,0.9999846227309571,0.9999985696607777,1.0000018375960436,1.0020588840615503,0.9967575180735365,0.9970963975491319,1.005902251096843,1.0042948662656797,1.0026799743591115,1.0023943409267306,0.9933056173613366,0.9937293644815954
0.35009487666034156,1.0014563758905122,0.9916092154157319,0.9983005512830333,0.9971757574323942,0.9072652973155485,0.9747891632764973,0.9994065970271017,1.0000831863673676,1.0000242196203493,0.9999846321200334,0.9999985962363331,1.0000018422900936,1.0021426519097987,0.9967576313951668,0.9970965417263147,1.0059118785819827,1.0042997361636423,1.002681561877404,1.002397979812482,0.9933128173212404,0.9937342350701474
0.3510436432637571,1.0014606107648263,0.9916108803229886,0.99830074628323,0.997236949143145,0.907435995755816,0.9747895747970046,0.9998207205040419,1.0001054976396668,1.0000242812618074,0.9999847393259749,0.9999986137018867,1.0000018531058104,1.0021460813309022,0.9967781273040777,0.9970978452733777,1.0059129389330128,1.0043105622372368,1.0026820202031017,1.0024093690119116,0.993338740796638,0.9937407883387515
0.3519924098671727,1.00150201655861,0.9916126573821016,0.9983061517801937,0.9972827746115408,0.907720274454948,0.9747961199961971,0.9998531012262523,1.0001469055346748,1.0000243296822118,0.9999848178528726,0.9999986247056835,1.0000018557844366,1.0022602419258022,0.9967844953807744,0.9971036916109832,1.0059182033533898,1.0043252436881722,1.0026846297402991,1.0024103978961842,0.9933591192561336,0.9937559759328294
0.35294117647058826,1.0015106722447848,0.9916230352529769,0.9983081676592279,0.9973350027532084,0.9081206049919556,0.9747989453259845,1.0001053428616842,1.0001492824863478,1.0000243676577005,0.9999849039110962,0.9999986369423763,1.0000018559978447,1.00226170492384,0.9967917083796745,0.9971042631475376,1.005920844023955,1.0043319741853445,1.0026986064730212,1.0024169567889378,0.9933602983820855,0.9937840203109739
0.3538899430740038,1.0015319507868865,0.9916560689726145,0.9983106942116036,0.9973540113589685,0.9083006319860311,0.9748053231247354,1.0005058869070458,1.0001907017311922,1.0000244106095173,0.9999849796871602,0.9999986629519664,1.000001865010406,1.0022771649725948,0.996797963437205,0.9971066004243908,1.005932065767865,1.0043467628123923,1.0027046205563006,1.002418981739985,0.9933738947568544,0.9937904348762162
0.3548387096774194,1.001551769442981,0.9916939358402026,0.9983122769348457,0.997493443990262,0.9083052461671582,0.9748055255526,1.0005510462973848,1.0002561024034846,1.000024417292797,0.9999850058275368,0.9999986728623793,1.000001869019758,1.0023247143988068,0.99681812552856,0.9971103121556256,1.0059335228620312,1.0043505730113298,1.0027188516196135,1.0024219052597234,0.9933786029303258,0.9937922996094632
0.3557874762808349,1.0015853530769834,0.991758699102001,0.9983161501659772,0.9975518576864761,0.9087890052553892,0.9748094271757122,1.0005974318358157,1.0002859541114468,1.0000246118722302,0.9999850783571307,0.9999986834034866,1.0000018750747441,1.0023290311260094,0.9968233500568381,0.9971103121556256,1.0059364438992797,1.004350974855697,1.002720901566586,1.0024247487100708,0.9933794926879247,0.9938283156221072
0.3567362428842505,1.0016019719506035,0.9917597119640195,0.9983217814548707,0.9975559739981125,0.9092684585344111,0.9748100589077126,1.0006441928717353,1.0003011764740322,1.0000246245654023,0.9999850806264857,0.999998718122128,1.0000018827269264,1.0023453695113005,0.9968343501862891,0.9971120242237791,1.0059369482075762,1.0043637029214807,1.0027240142582254,1.002429727688073,0.9933946108007007,0.9938524797367184
0.357685009487666,1.001604086279754,0.9918099665246195,0.9983266562569286,0.9976972879982965,0.9104230777295225,0.9748283112389804,1.0007810034374212,1.0003358040927064,1.000024686061756,0.9999850987838149,0.9999987218043853,1.0000018845293308,1.0023537870226766,0.9968389584580223,0.9971127993427447,1.0059392815736081,1.004372212441684,1.0027270031180981,1.0024313221192147,0.993398725046597,0.9938696472454788
0.3586337760910816,1.001606605799761,0.9918361593179011,0.9983344317674657,0.9979219176065147,0.9104390856482188,0.9748360857598282,1.0010044884552316,1.0003853831324683,1.000024707428001,0.9999851984749305,0.9999987229857122,1.0000018894842755,1.0024731513069531,0.9968533307940342,0.9971133525102779,1.0059487988891955,1.0043734446129022,1.0027368822967238,1.0024358026203462,0.993407451925752,0.993931609403397
0.35958254269449713,1.001637360558776,0.9918428350067371,0.9983384120252728,0.997926551799333,0.9105382064453538,0.9748366351529122,1.0010404980853793,1.0003872780025997,1.0000249267406842,0.9999852179246908,0.9999987345543215,1.0000019043425992,1.0024865198046673,0.9968548905554949,0.9971200522597161,1.0059492786566322,1.004409012475002,1.0027429042406788,1.002438503139754,0.9934092604731385,0.9939350205547122
0.3605313092979127,1.001652530070297,0.9918951235394577,0.9983384952841882,0.9981001331585536,0.9105896528273345,0.9748461713604086,1.001047658470784,1.0004104612132545,1.0000249685680098,0.999985221939894,0.9999987346517734,1.0000019185679314,1.0025299723343017,0.9968638122959985,0.9971217643445944,1.0059494157165707,1.0044095227384926,1.0027436880961627,1.002455349165133,0.9934176752967903,0.9939433940023359
0.36148007590132825,1.001666489940435,0.9919318224883329,0.998339051767029,0.9982977613292356,0.9109842392918708,0.9748476941312563,1.0011877026756972,1.0004114753733473,1.0000250624968006,0.9999852220148776,0.9999987352994767,1.0000019195634025,1.0026050966547981,0.996864223439222,0.9971238228228935,1.0059513751990852,1.0044146286458153,1.0027474191703802,1.0024597833206976,0.9934351095228918,0.9939492985657028
0.36242884250474383,1.001667885878263,0.991933978508845,0.9983390548629287,0.998371357380003,0.9110129969894547,0.9748578211172917,1.001201639608814,1.0004662743985029,1.0000250695354775,0.9999852500041354,0.999998737409194,1.0000019206787414,1.0026139039469666,0.9968724346723749,0.9971321716725198,1.0059573269374897,1.004420030650894,1.0027587553634765,1.002460808241671,0.9934399534671462,0.993982580265314
0.3633776091081594,1.0016961690534028,0.9919511717312813,0.9983461082329951,0.9983800235112297,0.9111102012647933,0.9748851718255352,1.001207447479498,1.0005095650342704,1.00002546881349,0.9999852618218875,0.9999987518472043,1.000001921754497,1.0026463424635206,0.9968973325019913,0.9971323078511791,1.0059591658908655,1.0044279144655515,1.0027665131467043,1.0024725447582343,0.9934421407142482,0.9939862883206837
0.36432637571157495,1.0017112780509818,0.9919581328284344,0.9983505823979932,0.9983858879855497,0.911365922319748,0.9748923925313236,1.0012732201544225,1.0005314550288424,1.0000260387864799,0.9999852781766103,0.9999987556714275,1.00000192703472,1.0026695837074373,0.9968984165925617,0.9971342280777127,1.0059625232597469,1.0044469294761469,1.0027668739240512,1.0024792273900307,0.9935350259902646,0.9940106420292909
0.36527514231499053,1.0017340247577347,0.9919888005845738,0.9983553488063519,0.9984703566075896,0.9115897615645017,0.9749043434353445,1.0012901264850322,1.0005572113914454,1.0000262880031052,0.9999853677346978,0.9999987639902368,1.0000019422771498,1.002674154140639,0.9968993300757117,0.9971361568909215,1.005966041092183,1.0044472929978694,1.0027692811492024,1.0024799151347459,0.9935479750178084,0.9940308152834325
0.36622390891840606,1.001749358680307,0.9920072946305502,0.9983555190815749,0.9985404897057373,0.9117094985804082,0.9749045988188048,1.0013289588958143,1.0005908802536903,1.0000263203388893,0.9999854418708268,0.9999987989081717,1.0000019443137447,1.0026920222323301,0.9969006293262898,0.9971394369355162,1.0059832038695389,1.0044553904139097,1.0027801813902892,1.0024824793245555,0.9935581576349355,0.9940411386653597
0.36717267552182165,1.0017613549727682,0.9920141424325264,0.9983574968834884,0.9986446337262749,0.9118046918953653,0.9749162810013317,1.0013410175994688,1.0006542951822692,1.0000264747265335,0.9999854669736222,0.9999988026418738,1.0000019679177419,1.0027276816316206,0.9969059805247908,0.9971424037946572,1.0060049702611191,1.0045048049836383,1.0027854250532737,1.002488705052918,0.9936041023288363,0.9940416912179365
0.3681214421252372,1.0018041692522446,0.9920276072192222,0.9983596502666279,0.9986651259202157,0.9121499989485056,0.974918767899425,1.0014080916321795,1.0006862681068953,1.0000264909400345,0.9999855510143612,0.9999988084866285,1.0000019837003595,1.0027458190760743,0.9969086202994231,0.9971426164280094,1.0060249420507832,1.0045171121681995,1.0027876058202319,1.0024955569289324,0.9936157667312867,0.9940681585613408
0.36907020872865276,1.0018148013072083,0.992030506096236,0.9983625971459474,0.9986883677197361,0.9124747284879179,0.974918895593036,1.0014317385794593,1.0007041728829513,1.0000265585835892,0.9999855798643466,0.9999988099705571,1.0000019898719308,1.0027519364748212,0.9969094337759195,0.9971448347217844,1.0060360728924778,1.0045229108944145,1.0027879389053744,1.0024966555690116,0.9936295455587283,0.99408624727385
0.3700189753320683,1.001838140074527,0.992030506096236,0.9983658192867791,0.998741870104625,0.9127093558244401,0.9749227477893972,1.001482649334522,1.000763014721491,1.0000265897854912,0.9999855887549433,0.9999988394774967,1.0000020044160371,1.002792239331014,0.9969119839496587,0.9971498038915126,1.0060647776875162,1.0045275852724063,1.0027927607649387,1.0025008078292643,0.9936353433518909,0.9940929725093143
0.3709677419354839,1.0018455506391777,0.9920424269417059,0.9983716364729489,0.9991469551812752,0.9128073981522238,0.9749314461943083,1.0015046499101283,1.0008077208181827,1.0000265897854912,0.9999856275202321,0.9999988517447673,1.0000020115915464,1.0028169898887216,0.9969160654754173,0.9971516211512648,1.006065535085221,1.00453778186649,1.002805933840866,1.0025098218250066,0.9936673546723306,0.9941040339412096
0.3719165085388994,1.0018642158284479,0.9921147088971409,0.9983764679275011,0.9991668250946655,0.9134223231182733,0.9749375166087746,1.0015141610045664,1.0008163560392438,1.0000265936349693,0.9999857156398806,0.999998871552802,1.0000020142937212,1.0028233447868626,0.996918908584188,0.9971521778523071,1.0060789031719648,1.0045449430710414,1.0028077001378641,1.0025099759586804,0.99369310096298,0.994106051766724
0.372865275142315,1.001865749358861,0.9921377463430799,0.9983876731917454,0.999748800590887,0.9137179530668451,0.9749393677003436,1.0015225721815237,1.0008611235238676,1.0000265945795324,0.9999858319252097,0.9999988745370036,1.0000020154953744,1.0028417481237757,0.9969615329402765,0.9971555367449288,1.0060812259843759,1.0045620252862002,1.0028091505648922,1.0025199621394727,0.993700033112962,0.9941122338130399
0.3738140417457306,1.0018833523196689,0.992170639030339,0.9983917261775348,1.0000871377931009,0.9141038438885952,0.9749399043171559,1.001839959938079,1.000862746775075,1.0000266823513753,0.9999858584428563,0.9999988961425053,1.0000020167739725,1.002861755669148,0.9969714641252526,0.997157126515576,1.0060862604593896,1.0045697736114751,1.002849202520855,1.0025217661380634,0.9937217389579922,0.9941389643981927
0.3747628083491461,1.0019449475309459,0.9921707972091737,0.9983966573025649,1.0005372257908038,0.9141969672882235,0.9749702287410479,1.0018471862655365,1.0009441321680097,1.0000267363736508,0.9999858882217353,0.9999988978594737,1.000002023027728,1.00286234407233,0.9969861126532508,0.9971575958559253,1.0060978065796624,1.0045986852620834,1.0028512491440646,1.002525052705877,0.9937228107752571,0.9941468459275009
0.3757115749525617,1.0019672846839316,0.9922266386071072,0.998397983961349,1.0008266618292385,0.9143083304933236,0.9749732090171342,1.001957962421465,1.0009961976189758,1.0000269723482254,0.9999859614062343,0.9999989027459926,1.0000020290486114,1.002865729905167,0.9969863984549696,0.9971585036519731,1.0061038882218205,1.0046124301677248,1.0028530037682284,1.0025273195682303,0.9937741110751888,0.994156855540578
0.3766603415559772,1.001985857081142,0.9922492020685001,0.9984058355479919,1.0008835416975965,0.9147638529902286,0.9749779926578115,1.0019625767071783,1.0010090587927771,1.000027068686522,0.9999860953218962,0.9999989099672341,1.0000020311526958,1.0028857379289964,0.9969882764172302,0.9971683066808811,1.0061068624297196,1.004615757282902,1.0028553585477298,1.0025277678895996,0.9937956048613831,0.994201169553215
0.3776091081593928,1.001985857081142,0.9922655717001345,0.9984112043121598,1.001479403212177,0.914899735140781,0.9749821012956357,1.0019799826262177,1.0010272787429813,1.0000271017991333,0.9999861502206069,0.9999989205419165,1.0000020338425792,1.0029787652365572,0.9970180183373732,0.997174902524828,1.0061281948886134,1.0046169811181322,1.0028560618003826,1.00254544198461,0.9938059647373865,0.9942017372854921
0.37855787476280833,1.0019890558481843,0.9923045817615411,0.9984144243679042,1.0014976141142138,0.9149665024520047,0.9749852489168331,1.0019826262683948,1.0010460923618147,1.0000271181056015,0.999986152687567,0.9999989283803026,1.000002042785606,1.0029825682417166,0.997022417589141,0.997177521942263,1.0061542534861807,1.004617325832851,1.0028653550920437,1.0025490508359178,0.9938184046617008,0.9942332921399394
0.3795066413662239,1.002012276850059,0.9923092218880635,0.9984243159745165,1.0015965960591973,0.9150714447576607,0.9749943466520438,1.0020191606159012,1.001114138721093,1.0000273958301118,0.9999862521215496,0.9999989450217455,1.000002074851769,1.0029890624820603,0.9970251066652817,0.9971807467682897,1.006201415690513,1.0046301905671589,1.0028676732847501,1.0025501724595096,0.9938439587685522,0.9942514085879516
0.38045540796963945,1.0020741421933885,0.9923121215880037,0.9984260158772628,1.0016784565483672,0.9151977570975917,0.9749973674311503,1.0020233470423334,1.0011145395375238,1.0000274245269882,0.9999862704096791,0.9999989462354552,1.0000020808053023,1.0029943207367629,0.9970307168806211,0.9971808883686184,1.0062033000969173,1.0046331219767735,1.0028738243288549,1.0025509336538645,0.9938447990696107,0.9942535410604939
0.38140417457305503,1.0021549441798239,0.9923314402733147,0.998439690555761,1.0018756477069461,0.915297797574244,0.9750029482130054,1.0021243007595235,1.0011211608749753,1.0000274446005537,0.9999863164428047,0.9999989650850234,1.0000020948329376,1.0030283676318221,0.9970320320855701,0.9971836953395484,1.006232612646533,1.0046413094773938,1.0028783693723944,1.0025532596918683,0.9938526196311162,0.994254281040692
0.38235294117647056,1.0022087060681621,0.9923403127489738,0.9984411767053426,1.002010626488384,0.9155115898971459,0.9750048103057003,1.002151272832163,1.0011262080156509,1.000027462533053,0.9999863186300854,0.9999989684866658,1.0000020948520627,1.0030322593848984,0.997046037409614,0.9971841903717491,1.006240149318434,1.004643959279942,1.0028792411475005,1.0025540699544362,0.9938911862799713,0.9942630088926404
0.38330170777988615,1.0022103808623475,0.9923676539709962,0.9984449014898589,1.0022951841427588,0.9156392709763463,0.9750171248324344,1.0021537812830432,1.0011306058355698,1.0000275799506941,0.9999863563636412,0.9999989767066843,1.0000020977504611,1.0030329743553077,0.9970609728564157,0.9971879985778781,1.006248654364226,1.0046557758299313,1.0028968997238052,1.0025626456434913,0.9939281353966709,0.9942665905820806
0.38425047438330173,1.0022432078542385,0.9924089013721209,0.9984488805368626,1.0023180595451797,0.9156688585009755,0.9750238228054692,1.0022019057895266,1.001136239699044,1.000027664332651,0.9999863898606381,0.999998977611596,1.0000021011093723,1.0030547891711004,0.9970619296526342,0.9971885959920505,1.0062572773694682,1.0046778803677243,1.0029003967006793,1.0025689475043804,0.9939351387842447,0.9942830794829309
0.38519924098671726,1.0022611655996922,0.992437966213113,0.9984519076697775,1.0024532912748394,0.9159681891617363,0.9750290448571913,1.0022237897756754,1.0011420281840884,1.000028113800669,0.9999866358939621,0.9999989925833336,1.0000021017819791,1.0030601321665977,0.997065344657962,0.9971895275677152,1.0062583497600854,1.0046832235903056,1.0029018067186235,1.0025744531317247,0.9939424315879897,0.9942848182712819
0.38614800759013285,1.0022845965306826,0.9924433190971178,0.9984642145828455,1.002494236604397,0.9163845090272337,0.9750294607069492,1.0022253051694625,1.001188516125189,1.0000281717647348,0.9999866596093787,0.9999990036539677,1.0000021033762037,1.003092945146414,0.9970719806899335,0.9971921997662271,1.006260341337191,1.0046997767926573,1.0029028783353966,1.0025758742448878,0.9939481390076937,0.9942874163530568
0.3870967741935484,1.0023132044709784,0.9924544318349441,0.9984702015397648,1.002557673644628,0.9164026032699003,0.9750313554552726,1.0022423367342097,1.0011898961965833,1.0000282605082877,0.9999867259803445,0.9999990076141198,1.0000021045759628,1.0031369658821594,0.9971066099004038,0.9971933405349473,1.006260379046094,1.0047007190748198,1.0029115664252977,1.0025766177129218,0.993966824496686,0.9942876940012527
0.38804554079696396,1.0023354724434037,0.9924962210096812,0.9984786081241919,1.0026529528415977,0.916444858496466,0.9750360876860255,1.0022654723329425,1.0012005863164315,1.0000283944019301,0.9999867270397235,0.9999990297870645,1.000002115044998,1.0031712380934514,0.9971144077172622,0.9971935638471692,1.0062606729867978,1.004711576614068,1.002914867675513,1.0025773848247417,0.9939729487132033,0.9942928922992892
0.3889943074003795,1.002338689139769,0.9925612557633247,0.9984795337048473,1.00266522024481,0.916571396096071,0.9750399606547498,1.002272139344511,1.0012161376554476,1.0000285052375983,0.9999867880510797,0.9999990358143631,1.0000021266282064,1.0031881910699803,0.9971150937051646,0.9971943049434915,1.0062651603905328,1.0047127400298923,1.0029187633247032,1.002580984426635,0.9939807201944976,0.9943191355947106
0.3899430740037951,1.002348156626598,0.9925686708984915,0.998485628268375,1.002930546729282,0.9168043660209695,0.975052416489956,1.0022810644860864,1.0012258657934687,1.0000285192097718,0.9999868843183667,0.9999990386905865,1.0000021303204585,1.0032492954951573,0.9971271755060175,0.9971946440399148,1.0062661035556524,1.0047145835901172,1.0029200499387665,1.0025832895338134,0.9939852391887886,0.9943680243219484
0.3908918406072106,1.002382569861044,0.9925766032153275,0.9984918663953422,1.0029428475229034,0.916922281933671,0.9750633430130444,1.002309797866288,1.0012827189103608,1.000028524505824,0.9999869415580815,0.9999990474531468,1.0000021331025146,1.0032509275629151,0.9971901837401458,0.997200674721808,1.0062895625902593,1.0047200476730362,1.0029230157257683,1.0025876513697636,0.9940006570537772,0.9943848214432468
0.3918406072106262,1.0023988891157996,0.9925837637669097,0.9984931005982769,1.0029607573059682,0.916922281933671,0.9750649695206226,1.002311370403404,1.0012882348241732,1.0000286394184923,0.9999871953490033,0.9999990533406725,1.0000021366724239,1.0032756469094248,0.997193457677201,0.9972031637359787,1.0062957545480877,1.0047292796586134,1.0029233930426638,1.0025901459191353,0.994009013843252,0.9943897892369605
0.3927893738140417,1.0024051720526233,0.9925946775448771,0.9984961883816801,1.0031918411369176,0.9169584920134106,0.9750754052512242,1.0023258498429628,1.0013016591230066,1.0000287138592756,0.9999871963852704,0.9999990716112905,1.0000021466505071,1.0032784793512706,0.9971967557731234,0.9972108257240142,1.0063079160229973,1.0047298118533563,1.0029240074389227,1.0025917980557535,0.9940092843426193,0.9943926048542152
0.3937381404174573,1.0024376627417588,0.9926019674402055,0.9985190494789047,1.003201804258622,0.9177908411786857,0.9750797098913773,1.002346682783734,1.0013076043948574,1.0000287734699793,0.9999873131198288,0.9999990811789783,1.0000021642914536,1.0033197316956532,0.9972039836000548,0.9972109112674931,1.006313994794731,1.0047332009521497,1.0029285815418842,1.0026004410095959,0.9940318367030855,0.9944161810934814
0.3946869070208729,1.0024517257318044,0.992615306617703,0.9985492363512256,1.003255527370117,0.9178812653090098,0.9750825166587096,1.0023604388330125,1.0013248968126574,1.0000290347591951,0.9999873376807829,0.9999990829609468,1.000002166257448,1.0033250192606256,0.9972058431497138,0.9972131394412826,1.0063167522215517,1.0047363098470183,1.0029292228218414,1.0026035391166719,0.9940387686863885,0.9944305037831479
0.3956356736242884,1.0024787490599003,0.9926416165750461,0.9985528865442787,1.0035295575878154,0.9182742640653553,0.9750853635096184,1.0023605190199831,1.001343779155028,1.0000290591628418,0.9999875040487439,0.9999990957745605,1.0000021689778744,1.0033652270451874,0.9972287863444069,0.9972189128649352,1.0063282741369108,1.0047437528367893,1.0029300861107795,1.0026066114098902,0.9940398700391493,0.9944326735918391
0.396584440227704,1.002517258523124,0.9926885691700742,0.9985640846062293,1.0035813435946603,0.9189919508734482,0.9750898139187818,1.0023711236278139,1.00136513809151,1.0000291209152252,0.9999875663672507,0.99999910044833,1.0000021784671558,1.0033920880002,0.9972583706447667,0.997219917857446,1.0063389391628879,1.0047525582239458,1.0029323292971126,1.002607436952314,0.994060298443978,0.9944435672809184
0.39753320683111953,1.00251951575354,0.9927395432388099,0.9985660934310293,1.0037240339096671,0.9192544262395045,0.9751260375650719,1.0024422212000852,1.0013907811627925,1.0000291580648395,0.9999875838797786,0.999999139470997,1.000002196342627,1.0034127992603141,0.997266989270057,0.9972220775355255,1.0063394157019032,1.0047541429449902,1.002932517681098,1.0026089375770726,0.9940786985856598,0.9944499529753403
0.3984819734345351,1.0025608868060873,0.992774053747399,0.9985879783714374,1.0038291296132347,0.9201562715370357,0.9751329206438226,1.002471413355008,1.0014238722369961,1.0000291742563652,0.9999876398360756,0.9999991436935693,1.0000021963881924,1.0034576925308807,0.9972869653386072,0.9972235021581202,1.0063489816265292,1.0047601218565363,1.002934849441421,1.0026159832368313,0.9940850141916674,0.9944610957773721
0.39943074003795065,1.0025789102140337,0.9927751149932377,0.9986096922236198,1.0038944644317687,0.9201668655997506,0.9751362672915684,1.002497778358705,1.0014764648105057,1.0000294451505978,0.9999878822564516,0.9999991441635144,1.0000021983471532,1.0035092922964348,0.9973150575993405,0.9972246596396941,1.0063564243970622,1.0047652777500262,1.0029370787238754,1.0026249211137424,0.9940949183856488,0.9944901038243678
0.40037950664136623,1.0025864012553654,0.9928130738291681,0.9986201059067715,1.0039589987633109,0.9206978839738015,0.9751689655610131,1.0025089039837536,1.0015222375047919,1.000029522142613,0.9999879861638684,0.9999991677770056,1.0000021998471347,1.0035112285188654,0.9973299419647594,0.9972278227268309,1.0063832278013018,1.004791450635681,1.0029400243703714,1.0026275544460508,0.9941195670029619,0.9944916559207516
0.40132827324478176,1.0025917879060011,0.9928403833069274,0.9986523139715338,1.0040153441024213,0.9208830380725578,0.9751758310282103,1.0025237510488207,1.001530947345148,1.0000296153077357,0.9999879913972443,0.9999991684950704,1.0000022004108364,1.0035720503187764,0.9973679126865727,0.9972288555487842,1.0063988988234678,1.0048052837164583,1.002941079013945,1.002640561815984,0.9941468677267628,0.9944997124696846
0.40227703984819735,1.0026011328792488,0.9928410934907523,0.9986863072696034,1.0042497478762409,0.9210222470487356,0.9751775918786059,1.0025353295996196,1.0015431801844648,1.0000296506877069,0.9999880027650407,0.999999172562075,1.0000022018048658,1.0035761777966474,0.9973782492436551,0.9972366941234387,1.0064128932029013,1.0048132145098543,1.0029428375699587,1.0026570360673346,0.9941569650088163,0.994500162437767
0.4032258064516129,1.0026500508350098,0.9928932111776001,0.9991082330095306,1.0042497478762409,0.9212698492738235,0.9751783565531121,1.0025401607095772,1.0015949456509858,1.0000299465736633,0.9999880493514464,0.9999991881352152,1.0000022183449124,1.0035783780476366,0.997413042955067,0.9972383161399242,1.006415335642206,1.0048189281203719,1.0029433420139804,1.0026601722711075,0.9941724272124639,0.9945348784136034
0.40417457305502846,1.0026598650649006,0.9929228244496278,0.9991261457056131,1.0044412592763012,0.9232355360980373,0.9751794315233344,1.0025773434567369,1.001595906276362,1.0000301504061997,0.9999880565573568,0.9999992135492626,1.000002223202204,1.0035798986270663,0.9974452368364507,0.9972479894766376,1.006443689644087,1.004856401045539,1.002943892814318,1.002667487533538,0.9942250547651941,0.9945452918763045
0.40512333965844405,1.002682411407749,0.9929937622023244,0.9991281093046124,1.0044818865534844,0.9234754213629924,0.9751870782948102,1.0025846108505252,1.001598406551201,1.0000301588235303,0.9999880623179724,0.9999992264863595,1.0000022265020185,1.003603228403836,0.9974530111254898,0.9972494932728607,1.0064445402230062,1.0048614870096038,1.0029453253176106,1.0026744455740653,0.9942294535233143,0.994548581482446
0.4060721062618596,1.0026950436808253,0.993014877950751,0.9991304745395587,1.0045024448805835,0.9247702691143924,0.9752005321319662,1.0025984994801274,1.0016058795197804,1.0000301596797465,0.9999880825908365,0.9999992436876204,1.000002227152635,1.0036141172811548,0.9974578087772604,0.9972517546764407,1.00653487090263,1.004873812272209,1.0029551643755008,1.002675896776741,0.9942318361136656,0.9945489840704449
0.40702087286527516,1.0026973020413628,0.9930368301594038,0.9991385785697596,1.004530021779092,0.9248642096292443,0.9752019676527832,1.0026293203689933,1.001610563828061,1.0000302844878093,0.99998809522224,0.999999256252831,1.0000022367693018,1.0036249403039097,0.9974927203148367,0.9972523495693278,1.0065442807112217,1.0048787896665983,1.0029573964753338,1.0026777615487728,0.9942437569074374,0.9945631277959774
0.4079696394686907,1.0026978584413977,0.9930396459912546,0.9991530866745518,1.0046692372611585,0.9251438180404785,0.9752134437166893,1.002669636173549,1.0016195792213767,1.0000303005982414,0.9999882111117333,0.9999992569445213,1.0000022379448086,1.003631071329903,0.9975332082649228,0.9972540337070969,1.0065510185760957,1.0049034433815698,1.0029581468437243,1.0026824248498332,0.9942587750747066,0.9945668089894416
0.4089184060721063,1.0027172924002645,0.9930713776774959,0.9991686583983507,1.0047285445252625,0.925414936251621,0.9752205943146741,1.002701060136142,1.0016292325288936,1.000030480379035,0.9999882359332296,0.9999992649366123,1.0000022526969048,1.0036568566028055,0.9975530425547672,0.9972572981546969,1.0065600785054978,1.0049307643178451,1.0029623013754922,1.0026825040689917,0.9942600677260082,0.9946137127992296
0.4098671726755218,1.0027305732897716,0.9931733525884431,0.9991750676814418,1.0049775714033433,0.9259632691221417,0.975228065049665,1.0027023064338387,1.0016432163907993,1.0000305663463334,0.9999882731883676,0.9999992769464601,1.000002254478019,1.0036757479134117,0.9975780421980041,0.9972580715155266,1.0065738109103366,1.0049435477092235,1.0029677136880528,1.0026881374995793,0.9942647232338695,0.9946590498855588
0.4108159392789374,1.0027440978439897,0.9932113250206912,0.999186316953136,1.0051122051230255,0.9261016313459338,0.9752290996614271,1.0027394109896486,1.0016451109212312,1.0000307250153249,0.9999883441073297,0.9999992792823117,1.0000022651882707,1.0036774481177873,0.9975875911645402,0.9972586183042275,1.0066048585212992,1.0049625341004917,1.0029680415725275,1.0026919837370787,0.994362501982747,0.994664128680824
0.4117647058823529,1.0027597381678162,0.9932180541346766,0.9991898751539166,1.0051410316321083,0.9265538817101042,0.9752667229055456,1.0027621557016286,1.0016677983981204,1.0000309290570886,0.9999884836129613,0.999999299996173,1.0000022663006352,1.0036996651888934,0.9976037392097222,0.9972590070024212,1.0066105920851196,1.004970935267208,1.0029728181427606,1.0026931780667467,0.9943688203293911,0.994672390879347
0.4127134724857685,1.0027597381678162,0.9932300380785476,0.9991925057074792,1.0051538337977204,0.9266730515686677,0.9752721669045267,1.0027764936719326,1.0016762669339876,1.0000310058217172,0.9999885116111014,0.9999993004953016,1.0000022767008259,1.003736740717506,0.9976208796463246,0.9972609433761466,1.0066159758022166,1.004972296693685,1.002976846164612,1.0026960657388821,0.9943756629324112,0.9946812113236616
0.41366223908918404,1.0027632723897069,0.9933804170356691,0.9991927981759139,1.0051943799100616,0.9272857012666452,0.9752781322887809,1.0027881321161038,1.001682264340913,1.000031037023758,0.9999885434397443,0.9999993043646348,1.0000022954245227,1.0037770235589607,0.9976437107209744,0.9972641474544713,1.0066199126096906,1.0049784196551617,1.0029793529886966,1.0027003782824053,0.9944308529635534,0.9947016607888935
0.4146110056925996,1.0027847912971861,0.9935125228765921,0.9991935713257938,1.0052385053970812,0.9277544375515121,0.9752798071853405,1.0028124050685037,1.0016832440486225,1.000031140987459,0.9999885818004546,0.9999993118148275,1.000002304902822,1.0037970744119553,0.9976470136477901,0.9972655288865968,1.0066277082156712,1.0049892831425788,1.0029882727269233,1.0027029160546657,0.9944323570486908,0.9947068435544539
0.4155597722960152,1.0028035605342283,0.9936623014587319,0.9992064132631766,1.0056733680997862,0.9291619506035299,0.9753132412466574,1.0028147057473216,1.001685324418488,1.000031171899718,0.9999886161754334,0.9999993120452179,1.0000023066212387,1.0038563541526297,0.9976673452601054,0.9972678562993349,1.0066361831875328,1.0049912116184956,1.0030067432007783,1.0027111248371507,0.9944523029829466,0.9947335883908325
0.41650853889943074,1.0028140495186715,0.9936956092147021,0.9992064132631766,1.0056886573907238,0.9291868495025393,0.9753179113768742,1.0028216138853996,1.001691927879203,1.000031219281395,0.9999887836251973,0.9999993202402948,1.0000023164259086,1.0038973809274916,0.997675360076906,0.9972686116346318,1.0066368022807763,1.0050173931561837,1.0030164353246052,1.002716183601552,0.9944636417745466,0.994740378921957
0.4174573055028463,1.002814873076923,0.9937417849427771,0.9992087391165948,1.0059846191938253,0.929684066632277,0.9753225806930437,1.0028513440700617,1.0016979386206288,1.0000313174052802,0.9999888333023315,0.9999993368549913,1.000002317511081,1.0039637839813453,0.9976925230765344,0.9972749943061947,1.006642113495202,1.0050342746102117,1.0030167450280891,1.0027187304588483,0.9944673714539998,0.9947435396277821
0.41840607210626185,1.0028493016960807,0.9938577457694635,0.9992135125721078,1.0060902803464777,0.9298613952490692,0.9753274973079109,1.0028554603371351,1.0016994799308072,1.0000313791737228,0.9999888420125636,0.9999993413820332,1.000002318497515,1.0040367954017448,0.9976967325228616,0.9972751087424109,1.0066604478383507,1.0050411217336772,1.0030416640204574,1.0027267779730544,0.9944770567871883,0.9948065299316442
0.41935483870967744,1.002862699237362,0.9939036420561852,0.9992221179683575,1.0061664357898301,0.929869078321409,0.9753317840155938,1.0028565221060586,1.001733563770543,1.0000314318617587,0.9999890866347386,0.9999993447787201,1.0000023217327034,1.0040426896188943,0.9977198498885271,0.9972765596359614,1.0066745955339744,1.005056798391516,1.003042073249285,1.0027296901395368,0.9945063802346855,0.994818892458126
0.42030360531309297,1.002880894337141,0.9939388849322843,0.9992263202008933,1.006293117624491,0.9300812006186279,0.9753348683997953,1.0028571909190651,1.00173920206499,1.000031583240264,0.9999891024808962,0.9999993631873257,1.0000023317429536,1.0040557593383888,0.9977213391446582,0.9972765596359614,1.0066878532959593,1.0050761147072589,1.0030444269544287,1.0027351090642942,0.9945471114087201,0.9948194911510063
0.42125237191650855,1.0028959085488593,0.9939737282099644,0.9992271083715416,1.0066454485333558,0.9302515166774467,0.9753349312138136,1.002862146858877,1.0017412825510736,1.0000316606663027,0.9999891707163806,0.9999994047756415,1.0000023326350331,1.0040838137661388,0.997727069997582,0.9972767590408534,1.0066911835659433,1.0050818295241524,1.0030475736182438,1.0027359481535099,0.9945727060628164,0.9948492518126427
0.4222011385199241,1.0028961817635016,0.994110418144789,0.999228021764988,1.0066893987403325,0.9303197547569249,0.9753361250278706,1.0028867004852409,1.0018196788849865,1.0000318398960624,0.9999892035584831,0.9999994056757313,1.0000023376587825,1.004086251565505,0.997753289291221,0.9972769434833743,1.0067148840342246,1.0050987802910454,1.0030522312367327,1.0027360890197539,0.9945913709543949,0.9948719693483823
0.42314990512333966,1.0029108943747025,0.9942078823866664,0.999229362572486,1.0067823490643144,0.9304737018972287,0.9753398280215004,1.0028935429430905,1.001825822574658,1.000031862020272,0.999989280243991,0.9999994143923194,1.00000233864433,1.0041878683985674,0.9977568237180524,0.9972797565021705,1.0067310173995265,1.0051006548393733,1.0030762547533125,1.0027489666544214,0.9945931934152509,0.994887355575953
0.4240986717267552,1.0029118784181448,0.9942550776052264,0.9992377575744092,1.006783090311783,0.9305742929717368,0.975350557348869,1.0028944166247382,1.0018475880032198,1.000031864058826,0.9999893425034765,0.999999414765646,1.0000023419756483,1.0043260610139522,0.9977676482249227,0.9972848726335132,1.0067326408468364,1.005106471334489,1.003079526419335,1.0027497847722207,0.9946351754029784,0.994898192617902
0.4250474383301708,1.002959305212148,0.9943028766163619,0.9992382325871558,1.006887270545836,0.9306342892242657,0.9753554446943028,1.0029226978578367,1.0018534176438079,1.0000319151508432,0.9999893429616225,0.9999994250968229,1.000002358678519,1.0043566385306013,0.9977742353224354,0.9972880065020531,1.0067468882730655,1.0051201145510034,1.0030867151253544,1.002756822200267,0.994653144581505,0.9949031993659752
0.42599620493358636,1.0030844239293035,0.9943925493499494,0.99924519915044,1.0069805078688572,0.9308795095568596,0.9753570883403445,1.0029250584390348,1.0018559675521206,1.0000319191283369,0.9999894381468494,0.9999994328525861,1.0000023589484057,1.004497038621247,0.9977874184862209,0.9972891466323974,1.0067978913997828,1.0051363977749876,1.003092352408247,1.0027616551335803,0.9946634526580953,0.9949102846111599
0.4269449715370019,1.0031343291979786,0.9943998233050533,0.9992577085978283,1.0070800779554008,0.9310153296068613,0.975392712028647,1.0029290702777909,1.0018578035278953,1.0000319191283369,0.9999894511088591,0.99999945464274,1.000002367582642,1.0045425584928194,0.9978038462326372,0.9972920362235448,1.006798064344385,1.0051436811379213,1.0031010487835474,1.002768406456864,0.9946690026787258,0.9949418303720674
0.4278937381404175,1.003136962018568,0.9944625643220228,0.9992582017398469,1.0075225839404858,0.9312832045742769,0.9753995778147515,1.0029543374761443,1.0018599400481583,1.0000319868285463,0.9999894560426629,0.9999994553060518,1.0000023819503014,1.004562550639076,0.9978051196777036,0.9972920933159696,1.006800820143267,1.0051444879130602,1.003107753386293,1.0027729018679394,0.9946887810915723,0.9949479256771938
0.428842504743833,1.0031544284637217,0.9944836524244821,0.9992632263286706,1.0077270789443424,0.9313783127498626,0.975409219992149,1.0029553993497538,1.001870850644469,1.0000320798984896,0.9999894784673247,0.9999994821500697,1.0000023859403893,1.0046228096449343,0.9978155512386155,0.9972926905456863,1.0068065656677714,1.005145801027411,1.0031101003253458,1.0027731379838138,0.9946968482253261,0.994957143554938
0.4297912713472486,1.003168200694804,0.9944878581865972,0.9992635913954329,1.0077401614359154,0.9320047749039643,0.9754139593832284,1.002960288001411,1.0018720457489083,1.0000321866696023,0.999989568671696,0.9999995044282306,1.0000023909890803,1.0047497546744444,0.9978405435189058,0.9973012889949766,1.0068285390958627,1.0051475853756597,1.0031112334412977,1.002773784277124,0.9946982166766436,0.9949955489504086
0.4307400379506641,1.0031747058580003,0.9945075956734389,0.9992659919914987,1.007823067736456,0.9320401635295941,0.9754140756484124,1.0029606299461378,1.0018932516190042,1.0000322715508025,0.9999895698366399,0.9999995083140253,1.0000023960934346,1.0047980640127674,0.9978432751706066,0.9973083553383008,1.0068309140163432,1.0051551217005632,1.0031153309421244,1.0027922150747353,0.9947029014170913,0.9950014654055646
0.4316888045540797,1.0031819081332625,0.9945216824730612,0.9992689291670709,1.0078369938811642,0.9320878368547627,0.9754378847081079,1.0029614759781513,1.001895006454465,1.000032359985212,0.9999895789810311,0.9999995495805978,1.000002403744273,1.0048336203451418,0.997868034695424,0.9973103539576722,1.0068453150060597,1.0051556075221177,1.0031189575315045,1.0028058028965077,0.9947035441890602,0.9950729239462923
0.43263757115749524,1.0032105096029096,0.9945264176255969,0.9992773041830681,1.0078978838083017,0.9322842697029357,0.9754470819891077,1.0029871384848827,1.0019096900398494,1.0000324401622775,0.9999896068774311,0.9999995715733804,1.0000024083051604,1.0048983278853552,0.9978784945207578,0.9973111422248869,1.0068473463891057,1.0051702212298155,1.0031264174401582,1.0028070297108307,0.9947356417626017,0.9950859675925652
0.4335863377609108,1.0032140841203614,0.9945294931759865,0.9992773971133834,1.0079411542798133,0.9323095626967456,0.9754638411208733,1.0030079164644325,1.0019141176795616,1.0000325614387269,0.9999896663228534,0.9999995938861748,1.0000024132065881,1.0049163488433666,0.9978816745974958,0.9973168879982672,1.006870997786108,1.005191284947561,1.0031303195736354,1.002807311875017,0.9947572263367623,0.9951095460216332
0.43453510436432635,1.0032722699486298,0.994532958638922,0.9992804533160401,1.0079514122365991,0.932481184948983,0.9754678656177506,1.0030130056434248,1.001934455031886,1.0000326134114035,0.9999896791648994,0.999999609315095,1.0000024253862017,1.004944699998367,0.9981296241762887,0.9973185435740012,1.006873502685317,1.0051940889314943,1.0031354803054244,1.0028110255880427,0.9947705880003751,0.9951192576229547
0.43548387096774194,1.0033081031072404,0.9946042011622894,0.9992805235891725,1.0079775630638683,0.9327593790228306,0.9754821595515458,1.0030181842848063,1.001938864917653,1.00003282055355,0.9999897382742124,0.9999996103723474,1.00000243035716,1.005054071775675,0.998170552164237,0.9973199175534443,1.0068736924332693,1.0052028772067836,1.0031396296732835,1.0028171867408049,0.9948048225991821,0.9951613712664534
0.4364326375711575,1.0033199987796022,0.9946650648302803,0.9992927750621214,1.0080046494284838,0.9328477800249089,0.9754843221540291,1.0030496604084227,1.0019490570236196,1.0000328232576265,0.9999897777366721,0.9999996212417737,1.0000024441037714,1.005070312523083,0.9982028340332418,0.9973200767908836,1.0068824399805534,1.0052078388308596,1.0031475959804583,1.0028210848449821,0.9948674689197426,0.9952264685686083
0.43738140417457305,1.003338410610542,0.9946934114632128,0.999294088967844,1.0080712453105685,0.9329707617479813,0.9755036950113921,1.003055844458845,1.0019828548961949,1.0000329026411259,0.9999898636909358,0.9999996371896569,1.0000024498795868,1.0050830714613221,0.9982268808714515,0.9973211807156263,1.0069070750765827,1.0052304079897543,1.0031562224262613,1.0028222076435798,0.9948700671649373,0.9952418771347973
0.43833017077798864,1.0033499436985829,0.9947147219386344,0.9992946682133163,1.0081416930573623,0.9332099753239528,0.9755512753794453,1.0030573534462917,1.0019889495584218,1.0000329397707042,0.9999899312567412,0.9999996388656225,1.0000024542137202,1.0050938086189585,0.9982770857294521,0.99732144162182,1.0069304231968168,1.0052351472638454,1.0031567703056128,1.0028229734897653,0.9948992478941582,0.9952576298191793
0.43927893738140417,1.0033581905809896,0.9947685068826535,0.9992956603866145,1.0081781298462973,0.9336118743543521,0.9755520278930402,1.0030604561361434,1.0020011140108251,1.000033082052597,0.9999899751225084,0.9999996432591441,1.0000024554475502,1.0051555447920624,0.998285153709024,0.9973226023704083,1.006945712781325,1.005259456967438,1.003158013147814,1.002824164098243,0.9949458664652543,0.9952740918130129
0.44022770398481975,1.0033763969718457,0.994799218947452,0.9992991466293587,1.0082018982009255,0.933627531588135,0.9755535853056659,1.0030643955276835,1.0020083130162372,1.0000332420909577,0.9999900556368897,0.9999996502859069,1.0000024762161124,1.0053693115514575,0.9983896919700314,0.9973230556850227,1.0069467287009048,1.0052598765508884,1.003161683505054,1.0028309865311011,0.9949556184411109,0.9952882795317406
0.4411764705882353,1.003400449650978,0.9948168626671943,0.9992995015106068,1.008220043858738,0.9339599072266422,0.9755737949519995,1.0030671764754278,1.0020113067500134,1.0000332687289697,0.9999900578241787,0.9999996533589824,1.0000024775486507,1.0053699414288486,0.9984327405756341,0.9973251040988139,1.0069473479851376,1.0052783309689513,1.0031664145276489,1.002832133142792,0.9949603990629213,0.9953124999281143
0.44212523719165087,1.003419188419579,0.9948189535382442,0.9993100621718318,1.0082483230992825,0.9340030873192141,0.9755852842464916,1.0030799681345588,1.00202357863557,1.0000332753794823,0.9999901055352033,0.9999996648646627,1.0000025041921192,1.0054026701399201,0.9985759332463384,0.9973267682220122,1.0069476636338486,1.0052874850028037,1.0031700218380102,1.0028394678598436,0.9949801750505178,0.9953218048696145
0.4430740037950664,1.00343587581056,0.99483627893547,0.99931181988986,1.0082612867663052,0.9341405286841431,0.975586322568631,1.00308257161775,1.0020280115009226,1.0000333110595092,0.9999901102489029,0.9999996756953777,1.0000025117423759,1.0054903056108915,0.9985891365262219,0.9973274574794199,1.0069539093941715,1.0052960103729789,1.003172820062926,1.0028414453343684,0.9949871028107894,0.9953388217609754
0.444022770398482,1.003502032086104,0.9948785388453673,0.9993144913237202,1.0082751378356778,0.9342379394611006,0.9755955054849595,1.0030835053594223,1.0020387474708596,1.000033745134345,0.9999901241292827,0.9999996795308553,1.0000025143065006,1.0055656346827055,0.9986181224950162,0.9973317156748687,1.0069645238448763,1.005307770075358,1.0031831576103185,1.0028416042266182,0.9950321153214201,0.9953445645786556
0.4449715370018975,1.0035118146362323,0.9948918618090934,0.9993189738059508,1.0082881571593931,0.9345268621459301,0.9756172234071719,1.0030966922205315,1.0020612427154825,1.0000340630614626,0.999990325730615,0.999999699614077,1.0000025396736971,1.0056076218661265,0.9986291717986332,0.9973318600140874,1.0069973705144342,1.0053209182396583,1.0031837762987332,1.0028427240100948,0.9950614371879233,0.9953497425223707
0.4459203036053131,1.003522511508007,0.9949031904453589,0.9993256137862799,1.0084013319604905,0.9353213250671106,0.9756194707400143,1.0030979192021243,1.0020638205729098,1.0000340858677295,0.9999903286038331,0.9999997084095616,1.0000025400989498,1.0056127542779345,0.9986508243677823,0.9973324808340089,1.0070000479733934,1.0053253601860441,1.003192381653658,1.0028483688842977,0.9950713247937256,0.9953649052848181
0.4468690702087287,1.0035521583125686,0.9950085926286206,0.9993257451155264,1.0084949884820749,0.9353934591937132,0.9756251232334479,1.0031022165524723,1.0020720447311948,1.000034106714896,0.9999903609911602,0.9999997258842974,1.0000025402085144,1.0056704250474273,0.9986530876680015,0.9973336585917288,1.0070021259324546,1.0053325885340278,1.0031989819972351,1.0028508289107243,0.9950881911836535,0.9954041807136482
0.4478178368121442,1.0035675044015635,0.9950342771354304,0.9993271759707066,1.0086827115700103,0.9356606120608459,0.9756309039665573,1.0031061488532598,1.0020746773780533,1.0000341469534235,0.9999903768101707,0.9999997368529848,1.000002543233394,1.0057241587369297,0.998663462495822,0.9973347818029723,1.0070121661111606,1.005353121686908,1.00319933818686,1.002851068533689,0.9951141840885945,0.995458459110739
0.4487666034155598,1.0035720048284853,0.9950349845780302,0.9993278959521641,1.00875505419145,0.9357192148958906,0.9756858926152001,1.003107263147667,1.0020893229298946,1.0000341977625649,0.9999903904949818,0.9999997403871316,1.0000025602717293,1.005725364297142,0.9986674670396863,0.9973350146043011,1.007017205743104,1.0053594141789486,1.0032007533767606,1.0028525048337475,0.9951159200410844,0.9954824272035473
0.4497153700189753,1.0036508002390514,0.9950481489840931,0.9993306326671315,1.0087893771801055,0.9360708177719903,0.9756871288526976,1.0031083594329464,1.002089405113201,1.0000345612232049,0.9999903913744908,0.9999997410980414,1.0000025604982703,1.005757706758623,0.9986961890365909,0.9973387051372096,1.0070221440109437,1.0053643878564318,1.003210252203881,1.0028530250446583,0.9951482522211319,0.9955023812335153
0.4506641366223909,1.0037250412040475,0.9950713443940136,0.9993335049136405,1.0088752951678013,0.9360809454691931,0.975687256646948,1.0031275252981644,1.0020920104640103,1.0000347104537766,0.9999903938174497,0.9999997466292389,1.0000025751867607,1.0057688382565333,0.9987333798921408,0.9973388521675233,1.0070229113769484,1.005382453372169,1.0032110731736341,1.0028653356173844,0.9951585993787214,0.9955077552543329
0.45161290322580644,1.0037525303438906,0.9951304956677677,0.9993395698330227,1.0089780139484876,0.9363249391534562,0.975698450520313,1.003137001800839,1.0020933095971785,1.0000347163690275,0.9999904063385453,0.9999997642659201,1.0000025815497788,1.005771259090914,0.9987373142740216,0.9973409687143773,1.0070269398042166,1.005394585685637,1.0032126173332823,1.0028718931286413,0.9952215281165009,0.9955152332725732
0.452561669829222,1.0037805431806341,0.995186646959371,0.9993444813620923,1.0089894919550315,0.9364380492175389,0.9757165836596619,1.0031478879167395,1.0021232351418017,1.0000348214326156,0.9999905234621629,0.999999790510517,1.0000025978798348,1.0059675887768667,0.9987440570900595,0.9973409687143773,1.0070407149440812,1.0054500031125526,1.0032162054806102,1.0028819739909969,0.9952499334474154,0.9955378111057872
0.45351043643263755,1.0038252893613497,0.9951945351753849,0.99934654822447,1.009007509714428,0.9368125492744617,0.9757734492307987,1.0031484674758677,1.002127126511186,1.0000350082230631,0.9999905638769361,0.9999997984646922,1.0000025979033829,1.0061431194483788,0.9987454596159143,0.9973454894129216,1.0070564808534415,1.005456312427712,1.0032176453305353,1.0028851206735396,0.9953161918516246,0.9955423769610654
0.45445920303605314,1.0038401253430527,0.9952947717716287,0.9993533957131432,1.009212706238289,0.937502842404512,0.9757920615205045,1.0031520854219345,1.0021291937067023,1.0000353424010309,0.9999906410788298,0.9999998116196112,1.0000025993215413,1.006195024718586,0.9988022508994696,0.9973469852648482,1.0070666339914844,1.005464559794973,1.00321855963571,1.0028866303073831,0.9953462749335691,0.9956332904899163
0.45540796963946867,1.0038649125953594,0.9953129682862701,0.9993563329591584,1.0092784509581145,0.9375345813380959,0.975797902468572,1.0031546611043405,1.002142684045652,1.0000353915306426,0.9999906540354054,0.9999998243676935,1.0000026037611704,1.0063670218146257,0.9988102458732435,0.9973473616897616,1.0070680535702061,1.0054778877201656,1.003219444920372,1.0028931089741369,0.9954189729045896,0.9956366265166909
0.45635673624288425,1.0038835521898053,0.9953166525090338,0.9993682840427824,1.0094258907426972,0.9376752391402287,0.9758271274051986,1.0031816931166726,1.0021513445159504,1.0000354591695717,0.999990685762039,0.9999998399969728,1.000002603884987,1.006374208045885,0.998815340304449,0.997349036758479,1.007075880912255,1.0055172973349495,1.0032209892252526,1.0028942982168465,0.995421163826461,0.9956566300082458
0.4573055028462998,1.0038941443359173,0.9953519982845189,0.999368941667919,1.00948626186403,0.9385809350140382,0.9758451768994207,1.0032389996425202,1.002170793965339,1.0000356586463734,0.9999907036344843,0.9999998405077868,1.000002608922256,1.0063745381174314,0.9989397673800423,0.9973626516718109,1.00708109372983,1.0055207284031833,1.003231931265847,1.0028951380535216,0.9955199167424249,0.9956679472365574
0.45825426944971537,1.00391185907202,0.9953945536765822,0.9993772725027095,1.0095648628313785,0.9389554839947808,0.9758616163203765,1.0032437520878195,1.0021773278031096,1.000035783455122,0.9999907539098376,0.9999998419073571,1.000002615809025,1.006487324295031,0.9989507478119184,0.9973637339581828,1.0071164832665713,1.0055247430814709,1.0032381894881872,1.0028970153079506,0.9955291271199255,0.9956789481427798
0.45920303605313095,1.0039479850322444,0.9954141985932776,0.9993776608060864,1.0096446902123937,0.9394546967709777,0.9759169134113282,1.003306280807925,1.0021853134151744,1.000035883619282,0.9999907832107369,0.9999998511085573,1.0000026236527535,1.0065032925728135,0.9989745912585962,0.9973655013935843,1.0071195482846866,1.0055248620424417,1.0032411289772594,1.0028974387365073,0.9956410128832957,0.9956963730256863
0.4601518026565465,1.003966965456392,0.995414515985196,0.9993824922689303,1.0096562624015717,0.9399126239364971,0.9759196583654463,1.003332931248302,1.002200694399973,1.0000359805918104,0.9999908674594912,0.9999998577260318,1.0000026267977586,1.0066133146175678,0.9989834405198236,0.9973665559757107,1.0071207852539334,1.0055303484194065,1.0032414267597989,1.0029065426798753,0.995655826615917,0.9957195935585778
0.46110056925996207,1.0039766320686716,0.9954283081170334,0.9993846888047764,1.0097350548019548,0.9403533345867654,0.9759373184712204,1.0033464754721872,1.0022007765924132,1.0000360456920931,0.9999909329227824,0.9999998753071411,1.000002635981806,1.0066566676103113,0.9990014086775745,0.9973689576089966,1.0071266370095588,1.005533370251279,1.0032483021360235,1.0029164645680984,0.9956848172480569,0.9957229876307168
0.4620493358633776,1.0040193434970963,0.9954422916650913,0.999384803099123,1.0098204836223457,0.9404270658239996,0.9759508247945328,1.0033515755690428,1.0022142131257188,1.00003614400358,0.9999909364959465,0.9999999336270644,1.0000026370901187,1.0067377411076581,0.9990153824170974,0.9973695919757128,1.0071362027316901,1.0055481893338512,1.0032527449200939,1.0029197643952443,0.9956957688126089,0.9957282286963
0.4629981024667932,1.0040772853798372,0.9955012959754543,0.9993857953619141,1.009835180862016,0.9405299900825342,0.9759927063686904,1.0033628093616846,1.0022180190717098,1.0000361621050036,0.9999909763643285,0.9999999755265725,1.0000026424607815,1.0068081439594518,0.9991188590310746,0.9973773116646294,1.0071546253841757,1.0055512996715292,1.0032615876024988,1.0029238990495286,0.9957162278436728,0.9957544745354775
0.4639468690702087,1.0040826497766868,0.9956219444896461,0.9993869710785632,1.0100594698250835,0.9407820266633518,0.9760143813921434,1.0033819726864037,1.0022349568754891,1.0000361705008904,0.999990976860989,0.9999999851619514,1.0000026505200932,1.0069248135367996,0.9991604995361787,0.9973776955508213,1.0071581415413862,1.005552381884396,1.0032638541779235,1.0029239468811888,0.9957197183344016,0.9957730642251669
0.4648956356736243,1.0041122148967783,0.9956361808733685,0.9993879319316639,1.0101468891029282,0.9410983671105658,0.9760373327489376,1.0033953852568733,1.0022595514147894,1.0000361813660121,0.9999909985380004,0.9999999923630819,1.0000026518668839,1.0069736018818671,0.999162303981294,0.9973809417833053,1.007161757796683,1.0055697123056482,1.003268792971238,1.0029273479560927,0.9957470495752486,0.9957791949230088
0.4658444022770398,1.0041228269219198,0.9956529783017363,0.9993948359142946,1.0102913339975101,0.9413676209013936,0.9760703848467965,1.0033954776668383,1.0022599933635006,1.0000362947734267,0.999991069076329,0.9999999996886676,1.0000026603215542,1.0070133333672198,0.9991682058718727,0.9973815499200315,1.0071786556650806,1.0055938413709131,1.0032719622181006,1.0029559228432325,0.995821856398165,0.995786611870727
0.4667931688804554,1.0041251717471351,0.995678837138035,0.9993949445240072,1.010332000259708,0.9414551878940993,0.9760926980736808,1.003409063099894,1.0022604088160707,1.0000363359580862,0.9999911022064094,1.0000000016201958,1.0000026792832475,1.0070329421909379,0.9991812980210897,0.9973816159003512,1.0071851274751595,1.0056141020103542,1.0032750667792765,1.0029581157181975,0.9958670988746787,0.9958138820306469
0.46774193548387094,1.0041441425773276,0.9957221858212503,0.9993959852284819,1.010380519409536,0.9421424339186467,0.9761499077762971,1.0034107376274275,1.0022700638336786,1.0000364801771564,0.999991108072468,1.000000003249911,1.00000268220325,1.00705329816746,0.9992406719388581,0.9973828628523083,1.007185237711636,1.0056141253177155,1.003275968495973,1.0029656553959985,0.9958816678397336,0.9958938021414303
0.4686907020872865,1.0041750297859138,0.9957318966858035,0.9993972225457592,1.0104340633354694,0.942588603696326,0.9761698529381239,1.0034115068951337,1.0022843383031104,1.0000365113793679,0.9999911502155266,1.0000000061745593,1.0000026969457063,1.0070598102669248,0.9992507634721457,0.9973840150842932,1.0072088569874296,1.005622420851475,1.0032920617951198,1.0029708963729729,0.9959219964910471,0.9959036942678489
0.4696394686907021,1.0042191783304328,0.9957674150747168,0.9993977170715455,1.0104996689322994,0.9426157213976621,0.9762176635546751,1.0034251849579172,1.0022895571119665,1.0000366668541634,0.9999911620333495,1.0000000062295618,1.0000027019498852,1.0071635521151177,0.9992629935663401,0.9973844082575425,1.007211313958146,1.0056274682475193,1.0032951785704343,1.0029743510887952,0.9959451131652423,0.9959555046466634
0.47058823529411764,1.004246387622566,0.9957839002384271,0.9993991989341718,1.0105298871876678,0.9427555716477262,0.9762269698939791,1.0034284493303562,1.0022912374533623,1.0000366668541634,0.9999912144581319,1.000000017018243,1.0000027079550375,1.0071723244889126,0.9992779189624219,0.997384611658021,1.007213228711516,1.0056282188116927,1.0033116340956496,1.0029827821479906,0.9959681670540492,0.9960056319024748
0.4715370018975332,1.0043561943026922,0.9958411253379063,0.9994012529566344,1.0105538040799236,0.9428541695191546,0.9762620606501197,1.003428581879574,1.0022956904345472,1.0000367205259353,0.9999912988015239,1.000000039342086,1.0000027191215948,1.0072048443911905,0.9992788778860587,0.9973893653934146,1.0072208691692326,1.0056584437961555,1.0033163400531344,1.002993369365564,0.9961196777843232,0.996017782324095
0.47248576850094876,1.0044120729074264,0.9959087070197657,0.9994061052493668,1.0106820749956342,0.9431853588658478,0.9762673768782802,1.003434290113792,1.0023067975355704,1.0000368227880287,0.9999913067769556,1.0000000478588356,1.0000027336842974,1.0072268829623952,0.9992788778860587,0.9973901780246018,1.0072410594827206,1.0056676286719493,1.0033163400531344,1.003004480524713,0.9961577697392524,0.996078596099084
0.47343453510436434,1.004432603885234,0.995930564279555,0.9994071830880398,1.0108260971327643,0.944188456839689,0.9762883926449564,1.0034444389485304,1.0023108265937577,1.0000370740961926,0.9999913652801844,1.0000000701519007,1.0000027347466884,1.0072571299198212,0.9992938900408717,0.9973919853742085,1.007269190122467,1.005671641503497,1.0033191779881292,1.0030045913097834,0.9961721359746554,0.9962644003277135
0.47438330170777987,1.0044420009907276,0.9959429302466669,0.9994092119378865,1.010917579266688,0.9456226233181023,0.9762957292977462,1.0034512944126543,1.0023145385965202,1.0000371885473907,0.9999914156767228,1.000000077590702,1.000002740753048,1.0072692212846015,0.9993168708321776,0.997392238770347,1.0072978700791686,1.0056933884561126,1.003322998320172,1.0030053741811635,0.9962418153303589,0.9962758225017602
0.47533206831119545,1.0044445722284132,0.995960908195587,0.9994150800825071,1.0109484670640976,0.9458031749395409,0.9763207975006666,1.0034592123306325,1.0023145553193271,1.000037317591806,0.9999914205711433,1.0000000783752414,1.0000027521067236,1.0072923715538873,0.9993369845779544,0.997393051978986,1.0073331445425615,1.0056991542114244,1.0033233433413142,1.0030088437642255,0.996270441701962,0.9962942819097717
0.476280834914611,1.0044462528403642,0.995995824073519,0.9994171785036601,1.0109964297349576,0.946053128829048,0.9763266475135122,1.003465955156637,1.0023254208216275,1.0000373442894142,0.9999914700232058,1.0000000901870423,1.000002759922859,1.0073302931781563,0.9993744486922949,0.9973937427840902,1.007334963321236,1.005726755147354,1.0033276242405074,1.0030155514579815,0.9963467104927406,0.9963125033750132
0.47722960151802657,1.0044474005660615,0.9961281939784934,0.9994200075111719,1.0111181162156488,0.9460803462026671,0.9764332777452301,1.003470101713757,1.0023441399071837,1.0000374359467243,0.9999915376403206,1.0000000967346352,1.0000027740087456,1.0073353369915676,0.9994383956291171,0.9973981614703488,1.0073772823781093,1.0057353427745477,1.0033348966996918,1.0030225025447879,0.9965504582220336,0.99632693757567
0.4781783681214421,1.004470433504976,0.9962004267714768,0.9994220296473892,1.011124971201218,0.9460839195504537,0.9764588913911414,1.0034886965329421,1.0023589420653838,1.0000375378547006,0.9999915423243982,1.0000000996613714,1.0000027956968707,1.0073564944186368,0.9994488077871707,0.9973982152365657,1.0073801475134638,1.005740574654408,1.0033377445823504,1.0030348431678862,0.9966223149185987,0.9963529398856172
0.4791271347248577,1.0044793720837584,0.9962072643987893,0.9994247974096654,1.0112135724264435,0.9463992039150092,0.9765896392773009,1.0035022861681993,1.002359313595195,1.000037561365429,0.9999915970154567,1.000000100416687,1.0000027960380813,1.0073763350100218,0.9994684703500724,0.99740185085185,1.0073856943822932,1.0057452790042178,1.0033547525562247,1.0030444661982754,0.9966526309287496,0.9964476308051212
0.48007590132827327,1.0044874435670945,0.9962330118888537,0.9994344944395669,1.0112285166240327,0.946723669323407,0.9767489641896118,1.0035100811300344,1.0023605582976332,1.0000376495607595,0.9999916611504861,1.0000001057472798,1.0000027996002205,1.0073784707374676,0.9994748434353711,0.997402522219609,1.0074112380586984,1.005747277047871,1.0033599443997645,1.0030519244789255,0.9968344163539802,0.99645694310017
0.4810246679316888,1.0045092190029372,0.9962337259412645,0.9994374837224261,1.011354618021738,0.947019833455819,0.976828258037628,1.0035133085791637,1.0023745969689575,1.0000377294769702,0.9999916682788265,1.0000001125096771,1.0000028047752123,1.0074006172786925,0.9995342123700097,0.9974056737306732,1.0074137494671822,1.0057696360391877,1.0033605817865001,1.0030519244789255,0.9968386104582052,0.9964578105192576
0.4819734345351044,1.004514848903394,0.9962778021196346,0.9994402475785765,1.0113655993055959,0.9472527158553906,0.9768410969573768,1.0035157003469424,1.0023752354563724,1.0000378086310169,0.9999916682788265,1.000000129412854,1.0000028052965801,1.0074455019757493,0.999554063511668,0.9974137873289849,1.0074217967103363,1.0057909333154964,1.0033646355429164,1.0030583012009158,0.9969008106254387,0.9965822249732529
0.4829222011385199,1.0045376495022968,0.9964921421997014,0.9994411668422905,1.0114988261979005,0.9478415402411665,0.9769266875056413,1.0035211036266178,1.0023809037528384,1.0000378219926418,0.9999917364585538,1.0000001324228214,1.0000028141117823,1.0074540052758607,0.9995579435312912,0.9974147793862033,1.007424664628106,1.0058020345351375,1.0033719027298647,1.0030697557359436,0.9970075890519005,0.99660959370562
0.4838709677419355,1.004551268047847,0.9965625707268491,0.9994442834701049,1.0115383964129105,0.948208585897942,0.9769378635845165,1.0035269449493782,1.0023843947184794,1.0000378596959203,0.9999917666580472,1.0000001846449638,1.0000028188986776,1.0074667354165254,0.9995915720610357,0.9974149844557372,1.0074284761080021,1.0058092205837916,1.0033730431888785,1.0030726006450539,0.9970705197075909,0.9968153974509275
0.484819734345351,1.0045611673264783,0.9966068462424593,0.9994488406010112,1.0117911390440855,0.9484790758643579,0.9771422922119487,1.0035558233478625,1.0023900082878623,1.000037923390708,0.9999918049506711,1.0000001861478602,1.0000028189703727,1.0075157179824539,0.9996386676207452,0.9974176088003233,1.0074362780088766,1.0058097671449802,1.0033815465782028,1.003075435435254,0.997087012203842,0.9968226626832752
0.4857685009487666,1.0045611673264783,0.9966157635368914,0.9994566885713744,1.011882101091384,0.9494800790359544,0.9774198161475619,1.0035574889183847,1.0024242498054738,1.0000379353699083,0.9999918539293875,1.0000002175308755,1.0000028275052566,1.0075569300952967,0.9996492417115298,0.9974180257393862,1.0074399271128407,1.0058125530935336,1.0033834172002196,1.003076201474828,0.9971140763096797,0.9968800336872201
0.48671726755218214,1.0045650723658042,0.9968239183686961,0.999459950534698,1.0120894208071838,0.9499997574736794,1.016575383784296,1.0035624052371355,1.0024428885244239,1.0000379492680835,0.9999918756028775,1.0000002187392387,1.0000028283847546,1.0075759396969188,0.9996574521073573,0.9974191004639158,1.0074709382065827,1.0058324286844802,1.0033867344751828,1.0030840254009845,0.9972515146826504,0.9969006808892055
0.4876660341555977,1.0045993025919338,0.9969821179974706,0.9994626442402785,1.0121255673610097,0.9502863219198344,1.0167149798458537,1.0035648494058391,1.002443262521605,1.0000381322056957,0.9999919526650267,1.000000244671103,1.0000028303767434,1.0076349511445604,0.999658650666511,0.9974193504147865,1.007485927945323,1.0058728800561854,1.0033880554080241,1.00308486981977,0.9973910461492392,0.9970036557874111
0.48861480075901326,1.004600933732955,0.9970391812771613,0.999462657954351,1.0122679064897184,0.950926833892994,1.017008715609659,1.0035709038350422,1.0024455877434786,1.0000381896340658,0.9999920413670091,1.0000002579521856,1.000002836082332,1.0076586564021002,0.9996800223215457,0.9974241571373187,1.0074926910248974,1.0058794153313217,1.0034039564453558,1.0030855946477146,0.9974740417211198,0.9970231182944692
0.48956356736242884,1.00462682953078,0.9970938965343322,0.9994631314348008,1.0123221363665196,0.9510431506802747,1.0173149064030067,1.0035710364030779,1.0024480402282705,1.0000383456453985,0.9999920545891392,1.000000267825316,1.000002847989975,1.0076668043547907,0.9997128986733845,0.9974246877518824,1.0074967203344287,1.0058912290071433,1.0034153140063664,1.0030857070901673,0.9974924266607241,0.9970473903803321
0.4905123339658444,1.0046588775833432,0.9970938965343322,0.9994674148392996,1.012425897306781,0.9516828397654322,1.0177682061705575,1.003594947282387,1.002451622058287,1.0000383956482073,0.9999920553375138,1.000000324388622,1.000002853608184,1.007686184434594,0.9997490410802273,0.9974256344401621,1.0075090427354478,1.0058954473013213,1.0034168661896188,1.0031076300580217,0.9975059824015262,0.9971127157705849
0.49146110056925996,1.0046772987104067,0.9971048372419137,0.9994696747720335,1.0124408126736866,0.9518017490744431,1.0178021721655819,1.003596457080854,1.0024563150529728,1.0000384576066506,0.9999921111379401,1.0000003253099785,1.0000028571405888,1.0078128420327257,0.9997705788634879,0.9974328998593066,1.0075201619672443,1.005896749754244,1.00342362404787,1.003109077323869,0.9975309859520416,0.9971418771935927
0.49240986717267554,1.004767347644014,0.9971162051897661,0.9994708358370625,1.012514638358284,0.9527096015327665,1.0180211416943694,1.0035979190635371,1.0024710616480947,1.0000384735320245,0.9999921134415303,1.0000003459705924,1.0000028583767213,1.007813753868017,0.999821313275312,0.9974353323343793,1.0075309673363386,1.0058976028977096,1.0034318358313987,1.003111946146633,0.9978559513886128,0.9972103817740405
0.49335863377609107,1.004773307117703,0.997131271397916,0.9994738565609516,1.0125864322873008,0.9528443412722137,1.0180351992634245,1.0036218213808261,1.0024905173024565,1.0000385656744382,0.9999921448976502,1.0000003659018206,1.000002871826532,1.0078296247967784,0.9998742477216938,0.9974391455184224,1.007547512312326,1.0059089447086826,1.0034334509680942,1.0031311345503147,0.9982366331016126,0.9972557798568062
0.49430740037950666,1.0047810165311737,0.9971321648897228,0.9994744723533934,1.0126597347651718,0.956897216448001,1.0180724060567679,1.0036250955955188,1.0024967006861851,1.000038724410002,0.9999922080541908,1.0000003706483858,1.0000028770231693,1.0078762329299678,0.999876294546482,0.9974465023904352,1.0075480483089017,1.0059203473473615,1.0034419159360148,1.003136936948,0.9983185609004469,0.9974499994716021
0.4952561669829222,1.0048954813382656,0.9971510875752724,0.9994899669401467,1.012734493506565,0.9577080276787867,1.0180858200549694,1.003637894369538,1.00250137976212,1.000038770973141,0.9999922322968265,1.0000003822941872,1.000002901003557,1.0079036370710632,0.9999310529318147,0.9974494213591566,1.007577422664816,1.0059357378346472,1.0034500384392333,1.0031408709127532,0.9992241445435455,0.9974965491976852
0.49620493358633777,1.0049043821168837,0.9972121312463119,0.999496012438108,1.012809261995345,0.9590037642996116,1.0182242455112074,1.003662016216147,1.0025122340381765,1.0000388200525068,0.9999922533830717,1.0000003859086366,1.0000029156855585,1.0079590292340268,1.0000105929500567,0.9974525822353517,1.0075785098661445,1.005939439631116,1.0034553825372128,1.0031424549639285,1.000037813705339,0.9975516231744026
0.4971537001897533,1.0049078424262823,0.9972158397983845,0.9995008407914358,1.0128356641137597,0.9597750123064055,1.0182266523034467,1.003664991692684,1.0025148130558046,1.000039098258323,0.9999922550188177,1.0000003867602216,1.0000029222730789,1.00796090921483,1.0000300024246151,0.9974527242514911,1.0076013549327545,1.005949099349065,1.0034720499103038,1.003145329782877,1.0000526106862584,0.9976840461804556
0.4981024667931689,1.0049418701202675,0.9972364829526004,0.999501690468548,1.012873785828364,0.9599363621884244,1.0183642561492052,1.0036786732108602,1.0025148130558046,1.0000390991788846,0.999992283431549,1.0000003946270768,1.0000029316961863,1.0079978741836135,1.000031712442783,0.9974553725786738,1.0076160448853233,1.005952449347323,1.0035031474812597,1.0031491716803334,1.0001095158063855,0.9977104199543686
0.4990512333965844,1.0049660620668,0.9972790420914815,0.9995103419351863,1.0129219096229356,0.9605361420378384,1.018418576260004,1.0036920739194475,1.0025310912727836,1.000039191908047,0.9999922964318961,1.0000003998280627,1.0000029334507428,1.008164086082019,1.0000459453805155,0.9974559563108744,1.00761701260745,1.0059562490533167,1.0035172793126181,1.0031496743636925,1.0040835546857103,0.997722446160665
0.5,1.0049890017262884,0.9973208289336596,0.9995118304849523,1.0129280481637284,0.9607055794417111,1.0185380702893698,1.0037032468286886,1.0025364339165865,1.0000393228910653,0.9999923783566237,1.0000004066678887,1.000002934158516,1.0082102178693582,1.0000685782541925,0.9974560787227064,1.0076189069322137,1.005965698335063,1.0035391007064842,1.003150161158907,1.0041105293339554,0.997730293196899
0.5009487666034156,1.0050207230443997,0.9973450410371848,0.9995195207798684,1.0129439741072144,0.9607646713761575,1.0186710965388825,1.0037280431367925,1.002561546905572,1.0000393799995566,0.9999924384411147,1.0000004312845507,1.0000029413111338,1.008253730912701,1.0000746333454775,0.9974582461457666,1.0076426772155913,1.0059667860133124,1.0035411087859383,1.003159179050259,1.0041660127547885,0.9977866775498173
0.5018975332068312,1.0050276776769715,0.9973659279225193,0.9995200416611177,1.0131026957994504,0.9610286192362949,1.0186874501469017,1.003730568005478,1.002584691278007,1.0000394769523018,0.9999924957016102,1.0000004313234159,1.0000029445045913,1.0082778421152976,1.0000769775770346,0.9974597502590447,1.0076538419967576,1.0059732967220065,1.0035420889327271,1.0031678783259546,1.0042644129841165,0.9979272391750176
0.5028462998102466,1.0050280451470484,0.9973675675846684,0.9995212505238819,1.0131191582877022,0.9614151971739343,1.019252177315468,1.0037417255144596,1.0025919285282605,1.0000397553135272,0.9999925529531315,1.0000004325414127,1.0000029445045913,1.0082893795303896,1.0000783528312047,0.9974610741500902,1.0076762506247492,1.0059820680794471,1.0035442931950294,1.0031687569381478,1.0042980557613104,0.9980571772549063
0.5037950664136622,1.0050296515122583,0.9974356240438165,0.9995217437253853,1.013250440012724,0.9615135316769186,1.0197100889509039,1.0037658133913565,1.002593255744181,1.0000398320887094,0.9999925709680518,1.0000004556941675,1.0000029464592297,1.00831759195363,1.0000900659704877,0.9974613040729878,1.0077072594843999,1.0059958838903367,1.003544708949339,1.0031697797120172,1.0043569717480767,0.9981707652181159
0.5047438330170778,1.0050379122007682,0.9974479519200545,0.9995276508042944,1.0133528596504258,0.9623096685055269,1.02006107374695,1.0037678107322814,1.0026014090361879,1.0000398516077156,0.9999926183768291,1.0000004735382881,1.0000029478314219,1.008321240950785,1.000090870862969,0.9974614099738148,1.0077117077911637,1.0060022745936543,1.0035540785613875,1.0031701242720372,1.0043869831097598,0.9982021731731755
0.5056925996204934,1.0050508366207462,0.9974639039819404,0.9995321533778695,1.0134431226595293,0.9624994167540426,1.0204957258736334,1.0037813610562054,1.002607991101001,1.0000399025924134,0.9999926614580571,1.0000004761328478,1.0000029481802486,1.008342255340062,1.000109818660472,0.9974645607796335,1.0077197546063432,1.0060123036991417,1.0035548763338362,1.0031781500429873,1.0044591624346604,0.9983778188458217
0.5066413662239089,1.005063906410899,0.9974920997386665,0.9995339780190345,1.0135275747151389,0.9630551112245777,1.020817040071738,1.0037878808167584,1.0026110266507946,1.0000401052221424,0.9999927291057803,1.0000004809728624,1.0000029503909222,1.0083449792525643,1.0001127141737065,0.9974665479956354,1.0077565497714671,1.0060198725451464,1.0035564992078359,1.003183246469274,1.0044591624346604,0.998394453289484
0.5075901328273245,1.00507275902585,0.9975252495569212,0.9995480944248704,1.0135926200778491,0.9630761656208742,1.02087403342851,1.0037965867345044,1.002617982841115,1.0000401292050765,0.9999927588350169,1.0000004891076941,1.000002971088995,1.0083454546880408,1.0001131105592627,0.9974692532195755,1.007758666922406,1.0060228238576618,1.0035666495918565,1.003185536247011,1.0045357681363936,0.9984328172001518
0.50853889943074,1.005078720411479,0.9975362769548535,0.9995645640416254,1.0136390240131827,0.9638458586004269,1.0209016623065919,1.0037965867345044,1.0026412453157703,1.0000403531449904,0.9999927588979585,1.0000004936406068,1.0000029747131343,1.0083497806356354,1.0001180101052964,0.9974707866302378,1.0077644609479772,1.0060314089381441,1.003578548441975,1.0031917373841577,1.004645424442782,0.9984940210095159
0.5094876660341556,1.005085844382197,0.997539023542062,0.9995744377001254,1.0137221989343903,0.9640968802398275,1.0209345204928262,1.0037992443737909,1.0026415097223933,1.000040453971572,0.9999927858498834,1.0000004943051455,1.0000029813093578,1.0083769783536685,1.0001252155850016,0.9974710838362939,1.0077650931451805,1.0060320689922608,1.0036056180357402,1.0031922062007423,1.004689067696773,0.9986823202235067
0.5104364326375711,1.0051223560846563,0.9975697472697326,0.9995745681753524,1.0137362392273526,0.9642157158023689,1.0209439679335366,1.0038337516060545,1.0026526469112194,1.0000407979268247,0.999992793658615,1.0000004957367528,1.0000029990030157,1.008499403871463,1.0001319039612637,0.9974738810380765,1.0077675587410833,1.0060400876109215,1.003608623752103,1.0031945597007417,1.0047553222231422,0.9990730742485978
0.5113851992409867,1.0051651622867002,0.997625694736488,0.9995856744973487,1.0138177478177643,0.9649326014595652,1.0209529777253414,1.003840477126291,1.0026547567307442,1.0000408085249641,0.9999928018417735,1.0000005294855492,1.000003000772122,1.0086013804321663,1.0001403839544936,0.9974749028686942,1.0077772090056745,1.0060473756487036,1.0036199498566698,1.0032038555603846,1.0048180381272995,0.9993757318810284
0.5123339658444023,1.0051687630909396,0.9976707575425594,0.9995974110045769,1.0138432010923988,0.9650411936417844,1.020983365951803,1.003849300323221,1.0026693632373733,1.0000410176575703,0.9999928157454941,1.0000005591196248,1.0000030026409819,1.008627922291171,1.0002146585548748,0.9974787686129158,1.007791627663267,1.006063843282676,1.0036285435983356,1.003205412580876,1.0048533872388408,0.9995168900142675
0.5132827324478179,1.0051711654687856,0.9977359390647391,0.9996122620183548,1.013881666392508,0.9652861719258582,1.021040431893189,1.0038534484644133,1.0026854878284535,1.0000410581673365,0.9999931502006953,1.0000005802586631,1.0000030252519674,1.0086492104968534,1.0004687831087167,0.997479256773578,1.0077995063478893,1.0060713206515488,1.0036310160700537,1.0032100015776362,1.0048760217170005,0.9995925092288953
0.5142314990512334,1.005186042931722,0.9977760448423535,0.9996269089163439,1.0138958294369624,0.9654802926204697,1.0210571409773028,1.0038575203082691,1.002691960854483,1.000041164003503,0.9999931602706007,1.0000006023638035,1.0000030453521969,1.0086808486721062,1.0004788312909276,0.9974804605836572,1.0078150768202434,1.0060779490814686,1.0036314730405829,1.0032141438783295,1.0049249373220106,1.0003310006621458
0.5151802656546489,1.005198305776416,0.9978379903140863,0.9996456439489275,1.013933986420538,0.9666920754145192,1.0210826648985132,1.0038602742464668,1.0027365929661143,1.0000412907958018,0.99999321407605,1.00000060579341,1.0000030506653754,1.008818446767307,1.0005027123025605,0.9974807519802807,1.007842556879652,1.006083136581227,1.0036383382735312,1.003223079258218,1.0050287237238882,1.0009403113383668
0.5161290322580645,1.0052192603914898,0.9978497813337567,0.9996613816580389,1.013942144620923,0.9669661401858001,1.0211180518408853,1.0038746187133534,1.0027393370341269,1.0000413077567174,0.9999932195222148,1.0000006381609667,1.000003058801349,1.008823716098206,1.000525594724886,0.9974810346162658,1.0078480332978632,1.0061036867294684,1.003640141848192,1.0032288683493784,1.0050482509047354,1.0011611628725363
0.5170777988614801,1.0052286473405292,0.9979346884001535,0.9996657504410271,1.0140179375868597,0.9677043044170609,1.0211281805277894,1.0038773660724143,1.0027539648610762,1.0000413664090988,0.9999932441821542,1.0000006453192318,1.0000030658180123,1.0088701034027854,1.0005288857997245,0.9974828641541973,1.0078747271666697,1.0061324221569823,1.0036505523777242,1.0032326542617656,1.0050593826783047,1.0019602593259898
0.5180265654648957,1.0052388135956667,0.9979916838739652,0.9997266012962511,1.0142140532761998,0.968615372472161,1.021145790121927,1.0038884904705152,1.0027634601560362,1.0000413904254135,0.9999933654089069,1.000000654018089,1.0000030665021062,1.0089001818112222,1.0005542265914875,0.9974853181746322,1.0078875617745344,1.006132703832185,1.0036520914403766,1.0032343637622554,1.0050753973428932,1.0041338129129636
0.5189753320683111,1.0052829184724628,0.9980061323353544,0.9997462602088095,1.0142867659845596,0.9687175352511915,1.0211631936516548,1.0039137642814113,1.0027847538792627,1.0000414203650965,0.9999933703307331,1.000000659549292,1.000003068851038,1.008907921819255,1.00058088401818,0.9975018529321747,1.0079007577861587,1.006146344305254,1.0036584564061808,1.003236790205975,1.0051054081928632,1.0042369174119694
0.5199240986717267,1.0052837595868345,0.9980664705363943,1.0001104605980828,1.0143000714478894,0.9690626312798366,1.021176997642198,1.0039492382376851,1.002788273691367,1.0000414223100857,0.9999933746808584,1.000000662501741,1.0000030811255707,1.0089478001581547,1.0006068622063453,0.9975032587259681,1.007907275871296,1.0061529654087153,1.0036646857801483,1.0032485968704714,1.0051606035619902,1.0043972838809867
0.5208728652751423,1.0052838515793276,0.998091339688787,1.000169532049043,1.0143599835804535,0.9694618366385475,1.021186071280385,1.00394948019997,1.0027942635713645,1.0000416022163263,0.9999935565613068,1.000000672620413,1.000003085927137,1.0089493379467644,1.0006087281015683,0.9975054254708686,1.0079233180283058,1.0061596103086858,1.0036648356978406,1.003251974643341,1.005164092959691,1.0044370987983848
0.5218216318785579,1.0052876820403798,0.9980929435940066,1.0002079828605484,1.0143927927438128,0.9702546343940187,1.0212319958426463,1.0039696175363197,1.002800874342594,1.0000416990929182,0.9999935838381209,1.0000006768293015,1.0000030926490744,1.0089785846846009,1.0006931222723738,0.9975068479135463,1.0079272521304632,1.0061668742803136,1.003668935147457,1.0032522772452257,1.0051720037881955,1.0044370987983848
0.5227703984819735,1.0052886033462525,0.9981075290060566,1.0002226942033803,1.0144319083565496,0.9703700383427302,1.021238565434508,1.0039941982774978,1.0028021470337147,1.0000417609613892,0.9999937466009706,1.0000006900454033,1.0000030963807283,1.0089940449818082,1.0007014580687623,0.9975092837729284,1.0079330678497838,1.0061671264208338,1.0036767765048968,1.0032636882786887,1.0051825953821132,1.004568400045027
0.523719165085389,1.0053516873873436,0.9981689144980772,1.0002231056857784,1.0147228194849287,0.9707380058472396,1.021255904403463,1.0039994800359913,1.0028103700817503,1.0000419889075989,0.9999938289816089,1.000000697163914,1.000003096980987,1.0090074257105581,1.0007214215751086,0.9975124319020592,1.0079561586985868,1.0061676314503814,1.0036904150166919,1.003264732793359,1.0051827127587185,1.004668714078091
0.5246679316888045,1.0053557312907488,0.9983336904605186,1.0002370303378376,1.014734501306948,0.9711094771658126,1.0212664092719537,1.0040139505913883,1.0028190088813342,1.0000421831900417,0.9999938699129771,1.000000726812228,1.0000030973832275,1.0090216689625087,1.000851379224843,0.9975138421770219,1.0079765422746942,1.0061702621703685,1.003691170080134,1.0032654003537544,1.0051965062823747,1.004670245005676
0.5256166982922201,1.0053729719387265,0.9983575536279277,1.0002770576115527,1.0147790744346192,0.9731572386016938,1.0212817767541034,1.0040428337980052,1.002837654940294,1.000042189899835,0.9999938876773119,1.0000007360539254,1.000003097569937,1.0090628135519553,1.000983997918877,0.9975141446606649,1.0080083992132693,1.0061935491891432,1.0036946626530971,1.0032712161313133,1.0051981943045638,1.0047818359068434
0.5265654648956357,1.0053929218777216,0.9983717986265066,1.0002873775684322,1.014956470762569,0.9732367179331027,1.0213154734180152,1.0040478851254342,1.0028436999982582,1.0000425515617262,0.9999939729994994,1.0000007467669432,1.0000031105754235,1.009065413955046,1.0010012690271732,0.997517390684554,1.0080113949631018,1.0061937039251496,1.003696904933019,1.003275080658889,1.0052158466445091,1.004952518583935
0.5275142314990512,1.0054126562632366,0.9984192937758384,1.0002902270561331,1.015015652355876,0.9732642804394838,1.0213273248795893,1.0040552724858576,1.0028531554451758,1.0000426328724588,0.9999939766298979,1.0000007788401033,1.0000031210410647,1.0091778913039,1.0010304623807422,0.9975217036175325,1.0080120810477362,1.0061977885193343,1.0037106952467034,1.003278968508661,1.0052635723623526,1.0051032520458751
0.5284629981024668,1.0054243658539055,0.9984378765111885,1.00029748443542,1.015068629529975,0.9735020194322181,1.02142216684125,1.0040742800478297,1.0028778747659457,1.0000428471197127,0.9999940553381634,1.0000007829019284,1.0000031298844043,1.0092091700663892,1.0010700813477316,0.9975235411476447,1.0080465551624744,1.0062020960181493,1.003712554121347,1.003283635232614,1.0053147301952774,1.0051579749932764
0.5294117647058824,1.0054538449852946,0.9984650735894841,1.0002995273003934,1.015159264346723,0.9736438183715298,1.021432126869767,1.0041326641172554,1.0028839748722216,1.0000429053804447,0.9999940596932073,1.0000007845789984,1.0000031301145247,1.0092251729441446,1.0011601649715993,0.9975241354693513,1.0080733424442307,1.006231080533659,1.0037147902331238,1.0032999065287842,1.0053217626050497,1.0052754839315092
0.530360531309298,1.0054692973435995,0.998484971576346,1.0002999143964315,1.0152029741239887,0.9744777812653325,1.0214361510813437,1.0041476338291864,1.0029446447002748,1.0000429088745038,0.9999940851578677,1.0000008018119688,1.0000031305715942,1.0093416806686648,1.0012669094343827,0.9975276174603311,1.008075122147689,1.006247378400467,1.0037212060086333,1.0033090026975018,1.005336760724952,1.0053572755087647
0.5313092979127134,1.005471575566541,0.9985628956082866,1.0003049666051804,1.0152156021351468,0.9751332329133018,1.0214389236743926,1.0041930862520563,1.0029715704505573,1.0000429095245336,0.9999940875521106,1.000000804844562,1.0000031363165405,1.0093649153921744,1.001293828190966,0.9975283002432864,1.0080810837931118,1.0062582817177648,1.0037266224164914,1.003309930936719,1.0053914011474172,1.0053636566618838
0.532258064516129,1.0054734697185836,0.9986408239581295,1.0003059947431883,1.0153595225647085,0.9773146823022308,1.0214613279415068,1.0042047767545903,1.0029749396641292,1.0000429306835932,0.9999940914486348,1.0000008060817596,1.0000031386262993,1.0094103051695889,1.0012939233997007,0.9975302505201065,1.0080878163734348,1.0062647118457055,1.0037270967109733,1.0033148266656375,1.0053955695800665,1.0054257838934115
0.5332068311195446,1.0054825791294688,0.9986795186557702,1.0003088439702628,1.0154340299458615,0.9779191793962924,1.0214639705040274,1.004220859079324,1.0029993294155757,1.0000429792429748,0.9999943064567952,1.000000811169755,1.0000031490766605,1.0094183396602434,1.0013215889759453,0.9975323718773191,1.0080989921648362,1.0062777947736392,1.0037372409679108,1.0033242868573577,1.0054096093349547,1.005510129991982
0.5341555977229602,1.0055606438246771,0.9987238802080532,1.0003164930158175,1.015441310946424,0.9779437343371774,1.0214840870608681,1.004285286388161,1.0030643619039596,1.0000430069001485,0.9999943385429102,1.0000008192288252,1.0000031498326905,1.009457393614789,1.0013318379559792,0.9975336351367776,1.0081069890489724,1.0062845007472108,1.0037415236330895,1.0033331979443751,1.0054240291395509,1.0055576802237935
0.5351043643263758,1.00560298033257,0.998797788562366,1.0003164980239794,1.01585586265943,0.9790848116475768,1.0215135548775236,1.0042884732174981,1.0030860220647875,1.0000430336841568,0.9999943983545166,1.0000008243649703,1.0000031524928137,1.0094589431390724,1.001352704106537,0.9975376128372145,1.0081324225513584,1.0063019830221327,1.003744239924276,1.0033349770794415,1.0054294536633126,1.0055829547222375
0.5360531309297912,1.0056105875451375,0.9988726563373859,1.0003182818042924,1.0159502311192943,0.9803089075896123,1.021529188126142,1.0042937387858513,1.003101063914327,1.0000430383696868,0.9999944247570592,1.0000008467627142,1.0000031594227377,1.0094743248611322,1.0013617094522307,0.9975385851179472,1.008135374298515,1.0063314366425313,1.0037514066403834,1.0033376975083628,1.005472540572846,1.0056077003250643
0.5370018975332068,1.0056426523589028,0.9988780501871697,1.000325478650614,1.0160257740565013,0.9806097205175301,1.021532700685863,1.0043083116636646,1.0031125624101125,1.0000431174286606,0.9999945293222405,1.0000008517601016,1.000003159535145,1.0095019313650457,1.0013831819819055,0.9975515558255906,1.0081503091225494,1.0063353312820358,1.0037526943226194,1.0033413385174232,1.0055010447650048,1.0056081661900667
0.5379506641366224,1.0056862936730988,0.9989136418786726,1.000339455025668,1.0160651096237445,0.9806919802553018,1.0215468596757065,1.004348102249329,1.0031519042274661,1.000043298194924,0.9999945481297806,1.000000859727022,1.0000031653090706,1.0095023295567234,1.0013913578744238,0.9975535957697907,1.0081873012443492,1.0063393254310906,1.003754242583016,1.0033459190598284,1.00551994010163,1.0056512599580678
0.538899430740038,1.005706235005636,0.9989459061772455,1.00035093953592,1.0161640078023495,0.9814799927430079,1.0215491785671522,1.0043500225997566,1.0031919409383696,1.0000434167551917,0.9999945576168076,1.0000008730549672,1.000003169258608,1.009543286823723,1.0014361041005992,0.9975540946965462,1.0081875505388518,1.00635056335256,1.0037594973927972,1.003359860964026,1.00554208089656,1.005657907979362
0.5398481973434535,1.0057238591847004,0.998966132261737,1.000351132707899,1.0164663476923954,0.9815699534526465,1.0215535620821137,1.004360016784971,1.003208318571655,1.0000435047376737,0.9999945674556026,1.0000009027375374,1.0000031777863154,1.0096111217296542,1.0014668714167556,0.9975565266273312,1.0082240596459169,1.0063605974995151,1.0037652615996997,1.0033625312012278,1.0055549268774657,1.0056602799707866
0.540796963946869,1.0057575583951406,0.9990624076364317,1.0003531605444194,1.016490515617828,0.9817206085769948,1.0215645306200967,1.0043890257100712,1.0032517004042687,1.0000435902248912,0.9999946548610356,1.0000009128703207,1.000003178819571,1.009616699828643,1.0014670150999228,0.997565463786487,1.0082277606357404,1.0064037494872236,1.0037695836156035,1.0033628740274525,1.00556617029938,1.0056764108427396
0.5417457305502846,1.0058302078307786,0.9991922204083266,1.000354595286776,1.0165029934375118,0.9826758023967848,1.0215840944456225,1.0044091176352439,1.0032751943017495,1.0000436214273245,0.9999947218237344,1.0000009194399306,1.0000031826227642,1.009624360385078,1.0015666653303077,0.9975662972929992,1.0082347414779824,1.0064096377841574,1.0037715953287987,1.00336808554398,1.0055669022013412,1.0057302422680525
0.5426944971537002,1.0058670413937176,0.9992260001750765,1.0003599669111511,1.0165331389101238,0.9827388978460506,1.021590117973235,1.0044123565240703,1.0033159597932424,1.0000436514776276,0.9999947260959959,1.0000009249671473,1.0000032116287016,1.0096246818143,1.0015756726001923,0.9975665380946722,1.0082396756677916,1.0064100312864022,1.0037812114088411,1.0033694876836912,1.005571873712473,1.0057922070634309
0.5436432637571158,1.0059002538695496,0.9992330871696898,1.0003665644621138,1.0166968308262656,0.9827388978460506,1.0216140336984159,1.0044147720401289,1.003425739887939,1.0000436932724188,0.9999947493747094,1.000000926888904,1.0000032131464514,1.0096870161589393,1.0017105322462332,0.9975691867240412,1.0082575073442908,1.006411100106151,1.0037837747077778,1.003372556127121,1.0055847069635089,1.0058039866765733
0.5445920303605313,1.0059376825799742,0.9992576532476565,1.000367417541629,1.0168948427104942,0.9827516633317147,1.0216190258447027,1.0045311387650229,1.0034312746460028,1.0000438032760448,0.9999947497089513,1.0000009281788254,1.0000032334265891,1.0096939520773651,1.0017910681931572,0.997573231739411,1.0082643860684355,1.0064195158174873,1.003788532313871,1.003373817273855,1.0056097053357191,1.005826660586713
0.5455407969639469,1.0059745798683655,0.9992833828264522,1.000370544322683,1.0169243728705704,0.9830136459112032,1.021680549780277,1.00463948912848,1.0034430153647538,1.000043953388984,0.9999947534572452,1.00000093108013,1.0000032350090426,1.0097033317704585,1.001834567421809,0.9975747189946619,1.0082767587060633,1.0064214576872428,1.0037894823941806,1.0033794200539958,1.005624311613256,1.0058473538882893
0.5464895635673624,1.0059807784753854,0.999294163236509,1.0003719317440227,1.017053019982711,0.9830320072015799,1.0216879352924757,1.004675390886878,1.0034601909456222,1.000043968877729,0.9999947571978421,1.0000009458491228,1.0000032392306688,1.0097043234758927,1.001840934829534,0.9975750822248051,1.008277588672552,1.0064228071248396,1.0037905779886072,1.0033799341902354,1.0056329547869043,1.0058954818464114
0.547438330170778,1.005981565958786,0.9993327033945055,1.000380532776924,1.0170658035367186,0.9830528385563918,1.021694144452217,1.0048145715076597,1.0035224200424882,1.0000440301304891,0.9999947694788409,1.000000960342501,1.0000032494546336,1.0097080528473885,1.0019359531392797,0.9975793471897925,1.0082954342075279,1.0064247777111057,1.0037914922129911,1.0033828928700679,1.0056386529924441,1.0059581434785727
0.5483870967741935,1.005985504325438,0.9994183412888524,1.0003833818705767,1.0171356206794044,0.9830642000099195,1.0217018632697301,1.0050107387685379,1.0035357955931132,1.0000443000019674,0.9999948228535912,1.0000009617461534,1.0000032564093793,1.009711910649999,1.0019405676744246,0.9975830949307488,1.0082972969472972,1.006426011834234,1.003792474865883,1.0033860972172752,1.0056396854059328,1.005974840951709
0.5493358633776091,1.0060013793534999,0.9995481731349388,1.0003879178117543,1.0171648554269324,0.9830754787852659,1.0217210708388267,1.0050873530881068,1.003646625338799,1.0000444644973308,0.9999949040389065,1.0000009637956848,1.0000032620425496,1.0097125912375944,1.0021463606393564,0.997583659290724,1.0082984155431483,1.0064407230558023,1.0038021316180772,1.0033998103929822,1.005654146468693,1.0060433914193174
0.5502846299810247,1.006002617080209,0.9995589951737437,1.0003926136347623,1.017198526718255,0.9832540265606616,1.021722726816678,1.005105128767585,1.003701078171738,1.0000447620666792,0.999994925588757,1.0000009698430101,1.0000032638516319,1.0097439544232498,1.0021945762138411,0.9975860916884371,1.0083040000067882,1.006472321734537,1.003805130939734,1.0034102248670937,1.00565961635895,1.006046155436625
0.5512333965844403,1.0060208521196419,0.9996093651634441,1.000393256498149,1.0173532521452193,0.9834449845117796,1.0217232640238723,1.0051642920120962,1.003719813512507,1.0000448921727028,0.9999949734399236,1.0000009747483534,1.0000032709785835,1.009757010462118,1.0022202217379708,0.9975876806122258,1.0083045804000932,1.006479350034742,1.0038086239092496,1.0034135880098685,1.005684092514184,1.0060509762081795
0.5521821631878557,1.0060283133748864,0.9996308811428493,1.000394317184917,1.0173565005836858,0.9837320595023962,1.0217640613404144,1.005254809992755,1.0038308867599475,1.0000449218501417,0.9999950459761968,1.0000009776767023,1.0000032767612135,1.009846189935149,1.0022312865310472,0.9975916593598406,1.008307148280476,1.0065262391580834,1.003819399427432,1.0034180839016755,1.0057061311380873,1.0061001917997079
0.5531309297912713,1.0060727040053048,0.9996456838031229,1.0003943619026863,1.017364539527776,0.9839448221523416,1.021768649436527,1.0052749277088653,1.0038807866381008,1.0000449377477665,0.9999950691219578,1.0000009903415368,1.0000032856803047,1.0098559002564245,1.0023456811664777,0.9975919209000157,1.0083073054378466,1.0065302776653566,1.0038316176769686,1.003420209236102,1.0057458823083663,1.006125526429164
0.5540796963946869,1.0061002463167443,0.9997391800800204,1.00039525060047,1.0173955643075863,0.983997918309834,1.0217773009100446,1.005313244208295,1.0039648020835314,1.0000450974907698,0.9999951363857554,1.0000009952640678,1.0000032929067575,1.0098611108018383,1.0024182527013161,0.9975956866420308,1.0083256086731291,1.0065347476651632,1.0038320211439793,1.0034212088093075,1.0057739165325286,1.0061261030061752
0.5550284629981025,1.0061171902524813,0.9997654562440645,1.0003963849763102,1.0175254439765553,0.984147449788329,1.0217822015433358,1.0053414776042044,1.0040016804181668,1.0000451044650986,0.9999952137503223,1.0000010044263559,1.0000033095894862,1.009866183138282,1.0024415071259087,0.9976031552518553,1.0083363866452522,1.0065475002391766,1.0038378163417254,1.0034271779134465,1.005793850145896,1.0061294262441114
0.5559772296015181,1.006136518900411,0.9997867272440264,1.0003989112149279,1.017572811654452,0.9843323927834922,1.0218020201761493,1.0053963254723675,1.0040443031002948,1.0000451501766787,0.9999953095438677,1.0000010090360605,1.000003314566793,1.0098684662976214,1.0024480994328537,0.9976082164410388,1.0083780007861396,1.006558894877202,1.0038638670323488,1.003430420702982,1.0057989402276184,1.0061599184460577
0.5569259962049335,1.0061721335643072,0.9997951372001929,1.0003998813805932,1.0176423226457998,0.9843776414245604,1.021922421926506,1.0054279432500932,1.0041050116495134,1.000045181523247,0.9999955427143062,1.000001011541126,1.0000033183112902,1.009923523411624,1.0024622793785753,0.9976087022857634,1.0083871526613353,1.0065601870718597,1.0038661349684468,1.003430420702982,1.0058006227827607,1.006233190929539
0.5578747628083491,1.0061972719466843,0.9997974749094783,1.0003999077450805,1.01770885551425,0.9844903506214497,1.0219490616357783,1.0055142947935494,1.004169623002837,1.0000453808995986,0.9999956282302472,1.0000010242651098,1.0000033335396414,1.0099354409530552,1.0025210301255723,0.9976104152096685,1.0084362962991162,1.0065609086963774,1.0038734990054197,1.0034343279376037,1.0058024091272335,1.0062512382142799
0.5588235294117647,1.0061975353378059,0.9998224752134092,1.0003999077450805,1.0177277782828758,0.9853515181111312,1.0219566112276326,1.0055909475003715,1.0042273999031917,1.00004539033984,0.9999956943069995,1.0000010264761274,1.0000033345079213,1.009953403550096,1.0025297080106588,0.9976112538471881,1.0084665528565657,1.0065663234274385,1.003875733968185,1.003435143820914,1.0058094698188527,1.0062921920839232
0.5597722960151803,1.006213143946216,0.9998250141082374,1.0004139852459262,1.0177743878223722,0.985506601909881,1.0219592737242338,1.005628259255266,1.004310697589157,1.0000454949806545,0.9999958637247471,1.000001045004632,1.0000033486005493,1.0099607319590154,1.0025309968153129,0.9976142265768685,1.0084673544530385,1.0065727406702023,1.0038787324285214,1.0034444925132973,1.0058116942805697,1.0063549513673113
0.5607210626185958,1.006235975514895,0.9998404616621271,1.000417895541928,1.0178504501242291,0.985600166799913,1.0219733073470187,1.0056897554706323,1.0043230071992117,1.0000455117321105,0.9999958906977454,1.000001079780451,1.0000033615270956,1.0099680894397254,1.0025339819138142,0.9976173611817966,1.008484468076076,1.0065735485923712,1.003883204235321,1.0034459472523516,1.005816645007288,1.0063693172810668
0.5616698292220114,1.006236782079567,0.9998778214340154,1.0004195502481033,1.0179027593400283,0.9856034936817716,1.021980904543401,1.005802762710928,1.0043471455805644,1.0000455626817832,0.9999959107022218,1.000001091596996,1.0000033782267381,1.009997589157006,1.0025569486166943,0.9976177020048135,1.0084875469957528,1.0065776770880954,1.00389529363449,1.0034510103675465,1.0058688656110502,1.0063862888091841
0.562618595825427,1.006242083270657,0.9998982951815566,1.0004244076226394,1.0180160041347466,0.9856180752539525,1.0219883636273372,1.0058298380190618,1.0044769980016255,1.0000456165866367,0.9999959696727434,1.000001106989421,1.000003379222183,1.0099991719421155,1.0025685766596435,0.9976208164629217,1.0084979928078697,1.0065802136874182,1.003900401201225,1.003452758226515,1.0058689830677918,1.0064023563485611
0.5635673624288425,1.0062459308652707,0.9999304231577888,1.0004255248618743,1.018067179404189,0.9861800446576169,1.0220060246000842,1.0059302455142944,1.004508296994416,1.0000456171033707,0.9999959855971787,1.0000011424926025,1.0000033792526988,1.0100271533415806,1.0026001856810005,0.9976227051191787,1.0085002307815574,1.006583129190062,1.0039034491190757,1.0034547618781873,1.0059052888226643,1.0064107975660255
0.5645161290322581,1.006257039946852,0.9999419891372002,1.0004273816047005,1.0180968123534537,0.9865315307182132,1.022012160418774,1.0059991228937326,1.004517645441212,1.000045862600865,0.9999960098579926,1.000001145508181,1.000003381047749,1.0100349297565656,1.0026156108871176,0.9976250560704094,1.0085191597271141,1.0065852579841872,1.0039063128001633,1.0034574735106396,1.0059060937195101,1.0064144241421409
0.5654648956356736,1.0063015382484795,0.9999607161395634,1.000430664408193,1.0181533661922784,0.9869964339743598,1.0220185936933206,1.0060042592542242,1.0046929300764313,1.000045872201677,0.9999960885233726,1.0000011584325614,1.0000033930304018,1.0100386668207577,1.0026202143200895,0.9976261147626939,1.008522878136009,1.0065936737434278,1.0039086468245033,1.0034575389495186,1.0059202070679854,1.0064395568503828
0.5664136622390892,1.0063146154362166,0.9999695999069048,1.0004387605954548,1.0181606116676674,0.9874018647753415,1.0220204936203414,1.0060778046468848,1.0048408527279016,1.0000460017715647,0.999996099961021,1.0000011645737992,1.0000034018587318,1.0100633241555845,1.0026284787428663,0.9976264001907441,1.0085339662247779,1.0065946589562487,1.0039104784743964,1.0034577843478538,1.0059259124891191,1.006446998436671
0.5673624288425048,1.0063357799739245,0.9999716775119548,1.0004432575649136,1.01816425881627,0.9878458391568167,1.0220401293420431,1.0061053736448606,1.0048629465514671,1.0000460112846907,0.9999961828810434,1.000001164707393,1.0000034158157491,1.0100717042935707,1.002708049379407,0.9976275824222534,1.0085455327212094,1.0066040821298499,1.0039126445416446,1.0034708819089353,1.0059370072359075,1.0064492620600913
0.5683111954459203,1.006353459202819,0.9999755249692627,1.0004492861386391,1.0181701962672198,0.988054219906897,1.022046241637114,1.0061849882718192,1.004959420018134,1.0000461195427788,0.999996185271812,1.0000011810579545,1.0000034224144425,1.0100868210523781,1.0027153998912324,0.9976283958227764,1.008546597504521,1.0066070529696782,1.0039128719453612,1.0034776300080923,1.0059463817204972,1.0064569601389242
0.5692599620493358,1.0063583606629682,0.9999810013798645,1.000455035640714,1.0182622977098779,0.9880542898010626,1.0220876172097857,1.0062439400139724,1.0049697148017616,1.000046154895416,0.9999962260563697,1.0000012050515474,1.0000034250721699,1.0100905835950056,1.0027220850008742,0.9976290127005825,1.0085488631282244,1.0066191788481058,1.0039201462269414,1.0034839565387033,1.0059622202987981,1.0064969316879944
0.5702087286527514,1.006379022335334,0.9999955977966107,1.0004593838301747,1.0184098414696454,0.9881475585516224,1.0220891611485006,1.0063830298722438,1.0050063502497397,1.0000463233283525,0.9999962324434261,1.000001205209328,1.0000034259248198,1.0101011741332244,1.0027233418531354,0.9976337221652612,1.0085577094145983,1.006631652631693,1.0039236661451751,1.0034855341719202,1.0059719423256366,1.0065020709282722
0.571157495256167,1.0063904609619472,1.0000966942597471,1.0004627171839697,1.0186401118606234,0.9883963754246347,1.0220929767302895,1.006448694030636,1.005021986923922,1.0000464920267613,0.9999962643292045,1.0000012064968435,1.0000034527776869,1.0101042841330843,1.0027369428127255,0.9976345201029176,1.0085585621210105,1.0066340816212742,1.0039249482641326,1.00349199423103,1.005996309453851,1.006510050472234
0.5721062618595826,1.0064020330363588,1.0001025608628415,1.0004628359086538,1.018724920637814,0.9902066520266718,1.0221060718435717,1.00664859736955,1.0050249749598623,1.0000466204446854,0.9999962832653788,1.0000012158469687,1.0000034866030743,1.0101090070847503,1.002748244374039,0.9976346750833123,1.0085716279165777,1.0066449081447906,1.0039265075953172,1.0034944292371026,1.0059977667519977,1.0065368298367052
0.573055028462998,1.0064144609713432,1.0001076947685794,1.0004638674659794,1.018736868282859,0.9904584313998916,1.0221202899394224,1.0066523619168801,1.0050839284778321,1.0000468008859678,0.9999963299742466,1.0000012331400743,1.000003488952773,1.0101148911294047,1.0027518921833793,0.9976360040660518,1.0086400358665952,1.0066475087256577,1.0039278313494329,1.0034960749246058,1.0059986404719836,1.006564503070048
0.5740037950664136,1.0064358393639072,1.0001103285995636,1.0004661228104017,1.0187633718647897,0.9906456514688161,1.0221428922343077,1.00670481843029,1.0051930958120914,1.0000468059883179,0.9999963445205615,1.0000012445820903,1.0000034910345905,1.0101191085020087,1.0027610159004443,0.9976368471455612,1.0086547690039598,1.0066588542738217,1.0039293057556207,1.0034995763303052,1.006002596664875,1.006568674504206
0.5749525616698292,1.006528074559262,1.000134221968324,1.0004672880490362,1.0187905221408395,0.99104103687395,1.0221592534907578,1.006770757784189,1.005281229831622,1.0000469785880468,0.9999963530070606,1.0000012910713607,1.0000034941320677,1.0101248550598803,1.0027880089462722,0.9976378097524911,1.0086574442661846,1.0066661048126029,1.003938570287063,1.003500796671195,1.0060065270532283,1.0065810115738953
0.5759013282732448,1.006554023212687,1.000157357430375,1.0004756825511412,1.0188165446453195,0.9916679366511473,1.0221825029650506,1.0067825197049423,1.005377947547149,1.0000470821124348,0.9999963753376444,1.0000013245516939,1.0000034967125353,1.0101443425785586,1.0028001157792108,0.9976386977489611,1.0086717369625708,1.0066734266632835,1.0039425375458064,1.003504571447985,1.0060084420251898,1.0066033254666888
0.5768500948766604,1.00656693889017,1.0002115961223854,1.0004792410553198,1.0188778362686501,0.9919413813752579,1.0222534308408815,1.0068875465862466,1.0054624231771125,1.000047119764728,0.9999963790429447,1.0000013263029828,1.0000035026896241,1.010145780707851,1.0028003001521215,0.9976422874238721,1.0086827998458574,1.0066768388658895,1.003947532835314,1.0035093225896181,1.0060106315658415,1.0066357685804845
0.5777988614800759,1.0065940685609382,1.0002639455766413,1.0004862556612844,1.0188893195680526,0.9922219965458468,1.0222841609944164,1.0069259245513595,1.005538148772814,1.000047338182551,0.9999965125327409,1.0000013318341896,1.0000035030726935,1.0101511287677927,1.0028089322074907,0.9976467971220019,1.0086880780208998,1.0067023992528878,1.0039491144906951,1.0035108920788847,1.006024401088934,1.0066473040191593
0.5787476280834914,1.0065960108216818,1.0002658854598756,1.000487039698972,1.018929101679541,0.9923091401000803,1.0222862163843904,1.0069284574642854,1.005575459886595,1.000047422530326,0.9999965194204046,1.0000013499244405,1.000003507067625,1.0101804283983375,1.002809044025826,0.9976480323409675,1.0086896116124549,1.0067215447950058,1.0039588540160962,1.0035167681855401,1.0060601556920463,1.0066818826898105
0.579696394686907,1.006607257807673,1.0003136159974315,1.0004895891809884,1.0189740995179166,0.992406531456664,1.0222991910284185,1.0071015487822603,1.005577974891098,1.0000476729484251,0.9999966455341264,1.0000013545387587,1.0000035202281055,1.0101839426419474,1.0028122170109217,0.997663080524564,1.0087128763956117,1.006724306274408,1.0039588540160962,1.00351923660864,1.0060717782339128,1.006695695441841
0.5806451612903226,1.0066316861741642,1.0003159873673608,1.000502287268411,1.0192330087640273,0.9926167808885041,1.0223050234970799,1.0071328699659419,1.0055783669187381,1.0000477745544107,0.9999967076116435,1.0000013590865617,1.0000035302510906,1.0102129070948414,1.0028357387963307,0.9976651623876824,1.0087138140306118,1.0067293103818864,1.0039590714654707,1.0035253846123386,1.0060765577420845,1.0067189472951432
0.5815939278937381,1.0066409479302878,1.00034409345586,1.0005027672100484,1.0193495004474253,0.9931404595065956,1.0223141828345386,1.0072936303069437,1.0055799846004072,1.000047797746745,0.9999967855637389,1.0000013656542708,1.0000035329418462,1.0102148721079947,1.0028580131525509,0.9976659029418706,1.0087272617663916,1.0067335360891998,1.0039611989627764,1.0035307479113675,1.0060861987555823,1.00678212663343
0.5825426944971537,1.0066656885150431,1.0003962862296178,1.0005085264984572,1.0196415588865264,0.9934432079615141,1.0223368311153669,1.0073388065001991,1.0056559105160157,1.0000480468310058,0.9999968402762416,1.0000013757212232,1.000003547275858,1.0102200153634502,1.0029138509828606,0.9976685661649287,1.0087329658940867,1.006742220437167,1.003967935983537,1.0035310616220439,1.006092285797447,1.0067859763816434
0.5834914611005693,1.0067166609424922,1.0003985494755816,1.0005142549127968,1.0196878831535077,0.9941014010144547,1.0223407958597823,1.0074568750927606,1.005657411510948,1.0000480800023992,0.9999968951850714,1.0000013899118432,1.0000035550595383,1.0102219645338952,1.002918691685569,0.9976688938964234,1.008742268515295,1.006782216042657,1.0039705708152036,1.003538261951401,1.0061123403290124,1.006793622020968
0.5844402277039848,1.0067205684730933,1.0004029646157806,1.000538638414553,1.0197162424020014,0.9951585601299243,1.0223836264896706,1.0074695879380204,1.005717771614426,1.0000482979792815,0.9999969798049475,1.0000013912204682,1.0000035710634811,1.0102354452869313,1.002925730607829,0.9976707086278368,1.0087457051994468,1.006795678821986,1.0039724631694091,1.0035396563893222,1.0061142908909906,1.0068184806356408
0.5853889943074004,1.0067498234514598,1.0004495202661963,1.0005438507845594,1.0197858253851593,0.9952805234867529,1.0224141770845991,1.0074974820799725,1.0057257438054366,1.000048598889243,0.9999970098362709,1.0000014064726084,1.0000035920531567,1.010246961140466,1.0029391673093284,0.9976846964680555,1.008759184156649,1.0067982838488743,1.0039737533827504,1.0035424305481064,1.006128068943766,1.0068252686728536
0.5863377609108159,1.0067720823101418,1.0005465533683697,1.000546230610024,1.01979751380843,0.9954281872981385,1.0224384636610098,1.0075560586418308,1.0057287612742583,1.0000486293806576,0.9999971987174637,1.0000014094757488,1.0000035998367864,1.0102500703295192,1.0029430087473237,0.9976880773157136,1.0087605851692578,1.006817208295517,1.003981181352048,1.003543989286667,1.0061281043090093,1.0068548229416503
0.5872865275142315,1.0067781173933241,1.0005500374482652,1.0005481780512018,1.019976533336602,0.9955475005166515,1.02247183591686,1.0077340214210706,1.0057303893615743,1.000048692497015,0.999997289825563,1.0000014208736747,1.0000036141114694,1.0102575499823014,1.002955629454348,0.9976901414280123,1.0087703608880967,1.0068555584280494,1.0039842319585832,1.0035576524813965,1.0061301233327318,1.0068556632383123
0.5882352941176471,1.0067933485997955,1.000582152398304,1.0005982938531004,1.0200280281168457,0.9957231364348451,1.0224728809973034,1.007779886279421,1.0058249724374784,1.0000489018981267,0.9999972996391099,1.0000014225109548,1.0000036184461067,1.010262391475512,1.0029760534627257,0.9976995241417931,1.0087953286315845,1.0068613530236197,1.0039859850926816,1.0035576524813965,1.006132731231802,1.0068909445320158
0.5891840607210627,1.0068147854403755,1.0006658238952406,1.0005993131638569,1.0201134524276416,0.9962455156293817,1.0225056164360957,1.0077829770729625,1.005837393944502,1.0000490446963433,0.9999973280830513,1.0000014289424097,1.0000036255054467,1.0102733322077464,1.0029821606288303,0.9976998524949073,1.0088007270567316,1.0068858203012157,1.0039873427046344,1.003560244659505,1.0061337995221975,1.0068942688163598
0.5901328273244781,1.006815007105112,1.0006706133388723,1.0006036321865375,1.0201805636937922,0.9965541095223458,1.0225270199675793,1.0078069883051126,1.0058623937097286,1.000049049878842,0.999997418049969,1.0000014339174885,1.000003626755075,1.010278381577012,1.0029915537258889,0.997705186920384,1.0088234316035725,1.006893829085538,1.003987667271318,1.0035606018756058,1.006135263845613,1.0068965331672002
0.5910815939278937,1.0068231396970737,1.0006890851772445,1.0006482854419436,1.0202634850286412,0.9968115296760065,1.0226373161814186,1.0078829298576153,1.005876420497599,1.0000492219355084,0.9999974765017421,1.0000014472940453,1.000003636619925,1.010287332407808,1.0030046506465675,0.997705682766126,1.0088431562073965,1.0068942760117532,1.0039926815853422,1.003562083572997,1.0061532046716612,1.0069000497758631
0.5920303605313093,1.0068243684084792,1.0006911751573855,1.000714133293873,1.0202849198257815,0.9969583628547969,1.0227286220271825,1.0079405528811007,1.0058799763903805,1.0000493261356633,0.9999974780888096,1.0000014505316748,1.000003640035572,1.010287536677209,1.0030187199339307,0.9977064555653696,1.008866265499298,1.0068976457968857,1.003996393933912,1.003563895506953,1.0061534283211346,1.0069257050817557
0.5929791271347249,1.0068440018428366,1.0006916103503116,1.0007748036992508,1.0204044938702295,0.9970552801220822,1.0227378499029882,1.007989815294709,1.0058953264098744,1.0000493885408885,0.99999749754618,1.000001453628356,1.000003640711824,1.0102898701518437,1.0030257158704445,0.9977124907015177,1.0088927127036693,1.0069045392630054,1.0039971491686415,1.0035657902714676,1.0061555739933377,1.0069546970351146
0.5939278937381404,1.0068522774441238,1.000697045247727,1.0007818306888225,1.0204123502222602,0.9972227396427631,1.0227581395376215,1.0080053893523278,1.0058992873974089,1.0000494143804828,0.9999975394585826,1.0000014707351286,1.000003642744787,1.0103132194234616,1.0030358864976214,0.9977133656178377,1.0089094375431151,1.0069105541766274,1.0040043987792375,1.0035700009751214,1.0061612339913775,1.0069559824085819
0.594876660341556,1.0068575526518526,1.0007021395737663,1.0011963878178531,1.0204774179779155,0.9972771158098288,1.0228937635070814,1.0080085273378185,1.0059079492368013,1.0000494147559773,0.999997562456667,1.0000014721618182,1.0000036538898374,1.0103221148168116,1.0030947784163773,0.9977169166455896,1.0089254376009316,1.0069192457245504,1.00401721681509,1.003572414220823,1.0061998597761206,1.006973217229326
0.5958254269449715,1.0068641122958508,1.0007643601661182,1.001199944535333,1.02048916604876,0.9973048899196123,1.0229285836470718,1.0080545691970126,1.0060414869586742,1.000049418055083,0.9999975741430128,1.0000014873744034,1.0000036609951635,1.010328497872945,1.0031116908471442,0.9977175324205212,1.0089301610773045,1.0069599677791137,1.004024839969485,1.003580532078486,1.0062003600254297,1.007002617084894
0.5967741935483871,1.006865012825735,1.0007842892759227,1.0012088810770183,1.020493806458709,0.9974250758436607,1.0230759031564929,1.0080695096734722,1.0061040150742595,1.0000494285337467,0.999997585768162,1.000001510271201,1.0000036675478408,1.01033714322868,1.0031221574436395,0.9977198988079352,1.0089473237209732,1.0069603909713385,1.0040387051519626,1.0035824201169221,1.0062137493862293,1.0070075488887906
0.5977229601518027,1.0069000279745435,1.000793364993492,1.0012125593151826,1.0205581379181534,0.9977989157688415,1.0231543883064662,1.0082340979823199,1.0061440764371798,1.0000495079185643,0.999997593720209,1.000001519153978,1.00000368747469,1.0103373661496036,1.0031503704569176,0.9977243917594937,1.0089758423192636,1.0069662898192062,1.0040390692528305,1.0035827702551652,1.006218609474867,1.0070197807673158
0.5986717267552182,1.006912280738776,1.0007961864192305,1.0012249773282922,1.0205620604482468,0.9982522918752552,1.0231972867354038,1.008254335564306,1.0061532451986737,1.0000495990332423,0.9999976204114233,1.0000015357100989,1.00000368754669,1.0103493112761015,1.003152594955378,0.9977387677061954,1.009012882602051,1.0069883749697046,1.004043071518299,1.003586256602594,1.006220834841444,1.0070207511109823
0.5996204933586338,1.006940341567917,1.0008124734146016,1.0012260918418854,1.0205978507567182,0.998352605641912,1.023202733904038,1.0082639888588978,1.0062715618710216,1.0000498407825882,0.9999976385175828,1.00000155326256,1.0000036901068405,1.010352727842376,1.0031565763873218,0.9977394541307247,1.0090707047266627,1.0069901424640235,1.004043397172138,1.003592299124053,1.0062297832444813,1.007048327475362
0.6005692599620494,1.0069735248242346,1.0008420044258974,1.0012656604398524,1.0206342431627358,0.9988775399841934,1.0232412717807762,1.0082676493132634,1.0063517650020026,1.0000499273530887,0.9999976676380473,1.00000157020361,1.0000036910189818,1.0104213211027884,1.0031798999102168,0.997745141450474,1.0090767504734894,1.0069984307697795,1.004053247533384,1.00359451990733,1.006230821946391,1.0070807101611774
0.6015180265654649,1.0069896675199514,1.0009016058367688,1.0012809217036025,1.0208393218118537,0.9990439577909819,1.0232637907138329,1.0083603042229181,1.0063904381069217,1.0000499844621846,0.9999976861455829,1.000001597497222,1.0000037195039295,1.010439361498789,1.003182037958854,0.9977456404730303,1.0090807572101572,1.0070024263725164,1.0040536551184815,1.0035984325494396,1.006252180430775,1.0070891537319813
0.6024667931688804,1.0069900593545158,1.000907227751627,1.0012922587757684,1.020888853893115,0.9999346603268625,1.0233381561093682,1.0083608404538502,1.0064662096485397,1.0000500088909878,0.9999977161458603,1.0000015981951678,1.0000037214101556,1.0104425272651016,1.0031827905247483,0.9977529674726526,1.0090865276713619,1.00704147092685,1.0040536551184815,1.003602627509856,1.0062765189765874,1.0070972997444863
0.603415559772296,1.0069907335129118,1.0009328678866467,1.0013157533702095,1.0211030722428907,0.9999943608456153,1.0234139533367375,1.0083971693062221,1.0064918795478057,1.0000501337015273,0.9999978175229625,1.0000016073030802,1.0000037319196533,1.010449139087259,1.003186341841705,0.997755863027793,1.0090887021740873,1.0070655765656356,1.004063553684206,1.0036033380553517,1.0062864712634076,1.0071031898345875
0.6043643263757116,1.0070357389680227,1.0009936460638427,1.0013203181902768,1.02116483510142,1.0000421143951808,1.0235361207438618,1.008583587552154,1.0065551371274644,1.0000501855025403,0.9999979210144194,1.0000016299428514,1.0000037424593269,1.0104494683734164,1.0032009938827902,0.997764022635563,1.009089849059602,1.0070962991910772,1.0040692865281318,1.003605650424903,1.0062873897136286,1.0071144826888252
0.6053130929791272,1.0070505795114488,1.0010302870856738,1.0013275944402709,1.0213715451267817,1.0001413361873959,1.0236352794100325,1.0086643282427046,1.0066425952378348,1.0000502600693195,0.9999979421431806,1.0000016299428514,1.0000037606763834,1.0104521595622873,1.003218170214586,0.9977671639440554,1.0090918215977593,1.0071068191840982,1.0040761512982643,1.0036163999714034,1.0062972628496987,1.0071311101168923
0.6062618595825426,1.0070571218495923,1.0010970086712716,1.0013366045078929,1.021430038924757,1.0006237880528073,1.0238568363333125,1.0087440077382523,1.006672387310925,1.000050523890562,0.9999980162308033,1.000001638186894,1.0000037633761485,1.0104570583744845,1.0032205842879498,0.9977673191169052,1.0091026625643935,1.0071125386750235,1.004077164787878,1.0036173028487456,1.006322254834145,1.0071495106958748
0.6072106261859582,1.0070629007122447,1.001100970796508,1.001337218115123,1.021509261447705,1.0006928893275522,1.0238595070668781,1.0087559976630849,1.0066749092212426,1.0000506885654872,0.9999980682472341,1.0000016432330563,1.0000037738325194,1.0104734557099553,1.003220765251191,0.9977814162637364,1.009111109796699,1.0071251474227085,1.0040784393846287,1.0036185136010112,1.0063490174996224,1.0071695166700037
0.6081593927893738,1.0070690298596292,1.0011677231453584,1.0013383575076613,1.0216389229539444,1.0008978846205332,1.0240919570991351,1.0087860125963868,1.0066749092212426,1.0000507608869655,0.9999981428424547,1.000001663671756,1.0000037820034091,1.0104855573774127,1.0032344074375097,0.9977838464339543,1.0091115469340444,1.007127270521149,1.0040790737572998,1.0036240035573765,1.0063585415760283,1.0072139115300458
0.6091081593927894,1.0071064301180936,1.0011864885223674,1.0013507747145134,1.0217043158973471,1.001451342168426,1.0240971275837447,1.0087879026621018,1.006710481306779,1.0000512264837194,0.9999981779718686,1.0000016902206363,1.000003785936424,1.0104926517037163,1.0032349147277184,0.9977877483348742,1.0091167430495074,1.0071480301708307,1.0040802409696203,1.0036310104291652,1.0063683446628204,1.0072205168808435
0.610056925996205,1.0071102277805692,1.0012334263211369,1.0014052719458668,1.0217490817230956,1.0020715706263241,1.0242137707359686,1.0087978215924251,1.0067436587059375,1.0000516946947253,0.9999981942433526,1.00000169390962,1.0000037880231067,1.0104931553655438,1.003257206637254,0.9977917940443113,1.0091387407960322,1.007175867575252,1.0040862639701753,1.0036362003813337,1.0063836879734356,1.007276774725301
0.6110056925996205,1.0071446099537342,1.0012467447262956,1.0014073483879744,1.0218371772643542,1.0021990625958292,1.0242585079493773,1.0089977802263168,1.0067609445006882,1.0000517446197252,0.9999981953821205,1.000001706359001,1.0000038161882467,1.0105197735405191,1.0032609443125096,0.9977928942062466,1.0091584986362028,1.0072039621672118,1.0040878694663018,1.0036415192155475,1.006388130683003,1.0072828277090389
0.611954459203036,1.0071484328725704,1.0012953406767828,1.001412389150513,1.021861190193926,1.0024085198449608,1.0242641501351426,1.0089977802263168,1.0067685014725947,1.0000517644804103,0.9999982050151465,1.000001723366705,1.0000038327300205,1.0105233594715326,1.0032669681225388,0.9977948129868189,1.0091592431543066,1.0072125833508978,1.0040921105133156,1.003651540541758,1.0063897414407332,1.007283013072942
0.6129032258064516,1.0071582850206287,1.0013134188842914,1.0014146346630908,1.0218742090987898,1.0024828142074922,1.0242641501351426,1.0090114011520075,1.0068023518752693,1.0000519058711352,0.9999982433570321,1.0000017249983397,1.0000038334792725,1.010526715179467,1.0032681710093925,0.9977965262302816,1.009181302332315,1.0072340633535246,1.004098226092944,1.003654225990655,1.006404199921835,1.0073755013813845
0.6138519924098672,1.0071727562136121,1.0013222043066636,1.0014242173882153,1.0220098641570683,1.003420899259375,1.0243507875420168,1.009036883428812,1.006857996273713,1.0000519979742117,0.9999982694046835,1.000001751227551,1.0000038456531593,1.0105389469576438,1.0032725507742992,0.9977986485597033,1.0091949140409633,1.0072664886647167,1.0040986710183086,1.0036566038790486,1.0064047441033463,1.0073789837496578
0.6148007590132827,1.0071786885145182,1.0013646436884032,1.0014279034040567,1.0220412898682067,1.0036612171406154,1.0243510558783413,1.0090492020922357,1.0068666282274732,1.000052013605091,0.9999983920694362,1.0000017524856892,1.0000038550124186,1.0105418840567386,1.0032732483125757,0.9977995031166201,1.0092034004873442,1.0072814476508423,1.0041004945585077,1.0036571495534996,1.0064108704818615,1.007429856885473
0.6157495256166983,1.0071988408142611,1.001382059896476,1.0014333756890235,1.022267364136556,1.0036669044393258,1.024422919823106,1.0091081993129818,1.006883116877366,1.0000520660286445,0.9999983949426776,1.0000017623424329,1.0000038558812856,1.0105490586267514,1.0032768598448079,0.9978024138300093,1.0092112017717059,1.0073307326352392,1.0041017769032947,1.0036648979432095,1.0064194814838998,1.0074365520024313
0.6166982922201139,1.007312819932358,1.0014908578119923,1.0014342780721577,1.0224485173762914,1.0038354602496407,1.024639603846254,1.0091152308464029,1.0068920148398037,1.0000521119730756,0.9999984114119829,1.0000017783172825,1.0000038729385705,1.0105546197109887,1.0032772370144085,0.9978053412933126,1.0092533220704616,1.007349699312122,1.004112251311871,1.0036717867298373,1.0064287762842008,1.007451386263986
0.6176470588235294,1.0073217580531797,1.001491796053248,1.0014353480273663,1.0225240030351581,1.0039981324114509,1.0246733395385883,1.009121305517118,1.006896931311894,1.0000528451033814,0.9999984779933726,1.000001779286642,1.0000038752875042,1.0105591080686758,1.0032775658228383,0.9978082697356204,1.0092666890446427,1.0073956670762885,1.0041224524454122,1.0036726984042885,1.0064461980249324,1.0074576700904048
0.618595825426945,1.0073308673563859,1.0015617611083087,1.0014362822194396,1.0225316230527686,1.0051427728821813,1.0247025814701296,1.0091535604152047,1.0069080637259296,1.0000528698519664,0.9999985004182367,1.0000017805522579,1.0000038805953988,1.010588669534685,1.0032825638216982,0.997814141614132,1.009272422780523,1.0074080176933615,1.0041270816498864,1.0036819632932963,1.0064575729110528,1.0074667478384167
0.6195445920303605,1.0073955733501276,1.001573807606902,1.0014396057347352,1.0225490189557873,1.0052858426069835,1.0247439103775613,1.0093095654781203,1.0069246756638142,1.0000529128050077,0.9999985461650082,1.0000018076387132,1.000003881107927,1.0106206892353473,1.0032829160895773,0.9978154330170508,1.0092818143923692,1.007421916258968,1.0041323135166962,1.003685170494992,1.0064720323666672,1.0074744342100768
0.6204933586337761,1.0074271377528448,1.0016812599230112,1.0014452274500876,1.0226513691481967,1.005704540383886,1.0247688339920653,1.0093297786404352,1.006954571665415,1.0000529269308958,0.9999985672275794,1.0000018165343072,1.0000039074966025,1.01062786954333,1.0032842308668735,0.997817596667409,1.0092920750892986,1.0074267248721622,1.0041407313859199,1.0036886316951228,1.0064753266392974,1.0075088637318763
0.6214421252371917,1.007481002961515,1.0017159962512134,1.0014493680602343,1.022691243311741,1.0065891058093794,1.0247877322882328,1.0093350844733595,1.006964237268248,1.0000529883523266,0.9999985930552174,1.0000018182884933,1.0000039080410668,1.0106295815244444,1.0032851321946457,0.9978215255640592,1.0092930015600683,1.0074534249631821,1.004142021815504,1.0036927713892974,1.006485434453013,1.0075170323391451
0.6223908918406073,1.0074889946236838,1.0018472374795773,1.0014563583227616,1.022749014888151,1.0070456925734226,1.0247879937327122,1.009361661413508,1.0069708179664536,1.0000532972938432,0.9999987055739824,1.000001840476085,1.0000039119798985,1.0106364584726786,1.0032938183321527,0.9978217143370376,1.009296017618732,1.0074538398055994,1.0041421468501814,1.00370247079176,1.0064860494952497,1.0075477020483958
0.6233396584440227,1.0074993569937505,1.0019916160850444,1.0014572584381345,1.0227626461746986,1.0072186588920995,1.02481979234889,1.0093992030836745,1.0069733496488995,1.0000533664081759,0.9999987233415959,1.000001840685696,1.0000039436485366,1.0106479674546094,1.003296473969378,0.9978260311783869,1.0092965364051756,1.0074541147969194,1.0041455125583427,1.0037027475761224,1.0065009454810494,1.0075510746620826
0.6242884250474383,1.007506892630767,1.002069289292597,1.0014597690488363,1.0227760694055816,1.0087494359786355,1.0248266395087198,1.0094043786197784,1.0069768603843288,1.0000534516191963,0.9999987752547405,1.000001840685696,1.0000039692556772,1.0106511428518554,1.0033022242588123,0.9978312366935217,1.0093015579592313,1.0074621351683202,1.0041461170536934,1.0037106890565466,1.0065158571570236,1.007553734231031
0.6252371916508539,1.007532363605488,1.0021312553364063,1.0014607179333541,1.0228393196013075,1.0091199940068483,1.024866750222864,1.0094130527748715,1.0069779552292049,1.0000536515141298,0.9999987811181696,1.000001851748115,1.0000039799116474,1.0106588950326054,1.003307321853724,0.9978342308936808,1.009303629485679,1.0074873381285667,1.0041553382029809,1.003715756919951,1.0065182244547457,1.0075592944986227
0.6261859582542695,1.0075900959853392,1.002237583060159,1.0014630189096148,1.0228491271604994,1.0091376751415353,1.024939613186627,1.0094659288586412,1.0069994294095306,1.0000536761370515,0.9999989998443761,1.0000018595747675,1.000003981334085,1.0106828257630713,1.0033195053156359,0.9978343322195674,1.0093149297983648,1.0074965682903076,1.0041591264898375,1.0037166671075028,1.0065185960570284,1.0075777913533972
0.627134724857685,1.0076407178533164,1.0023145034302623,1.0014710786855139,1.022875850085434,1.0093521000748347,1.0249594936007085,1.0094877706028473,1.0070476490223363,1.0000537504185605,0.9999990089337021,1.0000018613300494,1.0000039817191622,1.010694249762518,1.0033197373697569,0.9978495847886018,1.0093245439453755,1.0075094293198437,1.0041610710398157,1.0037173625202214,1.0065441712018535,1.0076097275591656
0.6280834914611005,1.007644464240652,1.0023318338778202,1.001471400257507,1.0228928111615103,1.0106899419047761,1.0249626158417606,1.0095180328647901,1.0070678899712835,1.0000537767998021,0.9999990358192159,1.0000018735985503,1.0000039851738278,1.010704541180889,1.0033200136307565,0.9978542871990911,1.00932901605829,1.0075150732976392,1.0041619792944936,1.00371948715478,1.006552925665317,1.007625363404986
0.6290322580645161,1.0076526542119497,1.0024116254295077,1.0014753362090574,1.0229388700022886,1.0108632835325706,1.0249698441377606,1.0095515220700613,1.0070870365142481,1.0000538193599424,0.9999990358192159,1.00000188892322,1.000003992411493,1.0107046262203045,1.0033268571107434,0.9978591538741316,1.009331594818447,1.0075160752643415,1.00416715972348,1.0037310494958547,1.006578658062715,1.0076299324729168
0.6299810246679317,1.007662750460658,1.0024712689477113,1.0014757408384318,1.0230543309013664,1.0121436487809075,1.024970190460119,1.009554391380203,1.0070881202873494,1.000053933865797,0.9999990399031984,1.0000018915086013,1.0000039957076285,1.0107102598750686,1.0033440405813134,0.9978599665812248,1.0093440252295567,1.0075205127297566,1.0041710036693092,1.003739102830043,1.0065884568099082,1.0076330673600786
0.6309297912713473,1.0076704361777737,1.0024919831309163,1.0014828385464087,1.0231301889832882,1.0122064222288365,1.0249737189014678,1.0095730989444172,1.0071203897587246,1.0000539995043043,0.9999990620663685,1.000001925741263,1.0000039985293652,1.0107443866881844,1.0033777877220627,0.9978738265162235,1.00935432962145,1.0075216288243725,1.0041807328607149,1.0037402909311737,1.0065902313024748,1.0076380860687382
0.6318785578747628,1.0076804626155016,1.002532496892024,1.00148497698134,1.0231636174470689,1.014825176224333,1.0249896507372478,1.0095778916342675,1.0071231458233447,1.0000541449778735,0.9999990808667713,1.0000019610322946,1.000004020613537,1.0107443866881844,1.0033870100383389,0.9978777063700014,1.0093544326254875,1.007539381382112,1.0041831973194681,1.003744086714748,1.006602241028966,1.0076402146604702
0.6328273244781784,1.0077111999408181,1.0025561544216708,1.0014888772931918,1.0232429567220367,1.0154054640040013,1.024991057799987,1.0095783547961814,1.007131227411331,1.0000542029660802,0.9999990938645077,1.0000019738632369,1.000004026643639,1.0107477354121726,1.0033887784189626,0.9978837088949314,1.0093566935857015,1.0075397411988702,1.0041974015747483,1.0037443726344464,1.0066035865181826,1.007641622144315
0.6337760910815939,1.0077202338120024,1.0025685898847885,1.001488983128009,1.023366583657508,1.0155449611851344,1.0249913294346786,1.009585399549485,1.007131781844057,1.0000545288183715,0.9999991748711203,1.0000019902376613,1.0000040384886208,1.0107509431017219,1.0033917038894073,0.9979116061027206,1.0093611371694426,1.0075411179413218,1.0042015300445968,1.0037473962626178,1.0066129181547478,1.0076434960380634
0.6347248576850095,1.0077330452617554,1.0025946514203832,1.0014895701071969,1.023396433208921,1.0162523959654084,1.0249933847613726,1.0096049484502332,1.0071708184599004,1.0000545557875749,0.9999992114821826,1.0000020136079821,1.0000040439480968,1.0107532689330445,1.0033923440838242,0.9979190942176092,1.009361525898393,1.007546141247932,1.0042041088136544,1.003756150876183,1.0066145516479217,1.0076482032276302
0.635673624288425,1.0077363383847462,1.0026559713270042,1.0014925465402342,1.023472967540456,1.0163386709189144,1.0249945113045729,1.0096545613953238,1.007200853906026,1.0000545718199367,0.9999992687989971,1.000002024999084,1.000004106302061,1.0107538689009665,1.0033994128074406,0.997930507126812,1.0093687890477345,1.0075465308574942,1.0042095247765879,1.0037751327457014,1.0066237571432188,1.007672884208732
0.6366223908918406,1.0077417070538792,1.0026719588612434,1.0014961239695086,1.0234813177940274,1.016522307858467,1.0249946797802423,1.009685514308637,1.0072021394477606,1.000054608681665,0.9999992728520619,1.0000020368297482,1.000004118431446,1.010761376144344,1.0034009816946343,0.9979421468302955,1.0093833605908316,1.0075831003132465,1.0042138014228839,1.0037769540688655,1.006628772140528,1.0076759535832678
0.6375711574952562,1.0077729838585092,1.0026913393381383,1.0015010793830994,1.0234813177940274,1.0177714591501712,1.0250241471832893,1.0096859356464616,1.0072144818079962,1.0000546379062214,0.9999993058637365,1.0000020381660966,1.000004120303226,1.0107708585165116,1.0034228194427754,0.9979470785967014,1.0093915198928143,1.0075840423448634,1.004222785547211,1.0037790808666036,1.0066424881185174,1.007676739122816
0.6385199240986718,1.0077921288545921,1.0027214225738343,1.0015012099502723,1.0236475491478076,1.0182539550644238,1.0250330221777337,1.0096876134601267,1.0072365104813459,1.000054771226985,0.9999993428216396,1.000002046604653,1.0000041228652126,1.010778696661186,1.0034377221243977,0.9979476297155014,1.0093915198928143,1.0075849573596394,1.004227356052925,1.003780736154898,1.0066567068967351,1.0076832692914865
0.6394686907020873,1.007883160413226,1.0028053460442043,1.0015012586887189,1.0236947599199657,1.0183231627950484,1.025034756366166,1.009693624053881,1.0072422755969812,1.0000547732762723,0.9999993615804695,1.00000205139202,1.0000041242469766,1.0107813036810358,1.003444193121676,0.9979540551069289,1.0094053851813587,1.0075879896304591,1.0042343545617505,1.0037923612597732,1.0066830378383458,1.0077076478899376
0.6404174573055028,1.0079080910987748,1.002831249015284,1.0015027701016,1.0237009249668598,1.018546271968147,1.0250502384431222,1.009702743610121,1.0072452976158381,1.0000549853128584,0.9999993645209171,1.0000020537518923,1.0000041423651025,1.010787763371215,1.0034466777721114,0.9979583975466295,1.0094056151437418,1.0076024955374334,1.004239476881231,1.0037946424115607,1.0066963500734032,1.0077082892762033
0.6413662239089184,1.0079277267829605,1.0028524632259295,1.0015066819665361,1.0239788387757653,1.0189818911236124,1.0250558032569774,1.009717547428733,1.0072866245585004,1.0000551666971265,0.9999994121817114,1.0000020690028413,1.0000041542183236,1.010795029913256,1.0034491534092909,0.9979637233542291,1.0094135317888036,1.007605830651823,1.0042572914357282,1.0037994079713954,1.0067250410586295,1.007710170743851
0.642314990512334,1.007931882140903,1.0029628814323595,1.0015079011514838,1.0239971242034056,1.0189879854775556,1.0250724602846288,1.0097415147174855,1.007320561397245,1.0000553539139068,0.9999994346924729,1.0000020815179118,1.0000041640433472,1.0107957986111251,1.0034668488327074,0.9979644106744713,1.009419674102678,1.0076176072295666,1.0042613818448796,1.0038080922867434,1.006746883753543,1.0077150398620536
0.6432637571157496,1.0079445184595108,1.0029937699468499,1.001510185027829,1.0240210252188966,1.0194439223274752,1.025079782590732,1.0097466796060557,1.0073632592886232,1.0000555480899722,0.9999994765178268,1.0000020841350614,1.000004164413304,1.0107969801931636,1.0034759995408717,0.9979651054722639,1.0094330949151453,1.0076179916970978,1.0042623608312617,1.0038163827735247,1.0067500062452102,1.007732071340209
0.644212523719165,1.0079630105662567,1.0030627678962412,1.001515326119679,1.0241004583755762,1.019501984791787,1.0250845370414772,1.009763074108244,1.0073902387428844,1.0000557094002096,0.9999994850768584,1.0000021617568455,1.0000041877856474,1.0108026302283568,1.003494309247463,0.9979666030413605,1.0094362063808775,1.007628066681859,1.0042645376255823,1.003816669906326,1.0067514781347853,1.0077340279292817
0.6451612903225806,1.0079934179911503,1.003072757413462,1.001515437484674,1.024142821579707,1.0196942855639655,1.0250909805643882,1.0097906352866866,1.0074188634299204,1.0000559099664728,0.9999995151082575,1.0000021669804855,1.0000042124464092,1.0108271933806163,1.003497123295747,0.9979766962679951,1.0094396862539454,1.0076326493276604,1.0042656667464205,1.003817256488022,1.0067529453920583,1.0077450708502034
0.6461100569259962,1.0080103158099023,1.0030913737903304,1.0015179929837281,1.02446339476744,1.0199059840139988,1.0251031195941522,1.0098208964706812,1.0074573740284205,1.000055926697659,0.9999995171251239,1.0000021905098273,1.0000042183601785,1.0108348789879333,1.0035105354449114,0.997977329357458,1.009443103760508,1.0076398432834066,1.0042768581673949,1.003821394842323,1.0067735002545306,1.0077518627827924
0.6470588235294118,1.0080331000159928,1.0030921656763365,1.0015184046950265,1.0245122624670677,1.0202406793349144,1.0251125795790776,1.0098716388775004,1.0074672345590778,1.0000560990671528,0.9999995424287829,1.000002194020497,1.0000042322269143,1.0108666527121428,1.0035125171063848,0.9979816509519415,1.0094534361479972,1.0076419823530518,1.0043075745345502,1.003825525271823,1.0067740112827135,1.0077573632350014
0.6480075901328273,1.0080686068836586,1.0031524171392103,1.0015317143313165,1.0245464111231255,1.0204005106297562,1.0251177364852435,1.009875425724107,1.0074695197961536,1.0000562504008494,0.9999995690583469,1.0000022181869948,1.0000042369968742,1.0108717992859761,1.0035146780163444,0.9979827316794642,1.0094705963067654,1.0076651576054452,1.0043084278800505,1.003829192488619,1.0067814037073894,1.0077730608761963
0.6489563567362429,1.0080697156311258,1.0031859343137375,1.0015318575032575,1.0248349314032494,1.0207731364464432,1.0251517104042391,1.009906703715735,1.0075131134655693,1.0000570341591897,0.9999996964456118,1.0000022430584097,1.0000042642267606,1.0108823305479746,1.0035300810702739,0.9979831821387035,1.0094801611968238,1.0076665383169132,1.004309431463486,1.0038335415582327,1.0067836215565187,1.0077845163078027
0.6499051233396584,1.008075776740596,1.0031893848470512,1.001537854211917,1.024887610810146,1.0208466844061015,1.0251659451549382,1.0099385104431349,1.0075411414283237,1.000057085394801,0.9999997030405654,1.0000022600111196,1.0000042696719873,1.0108824835293695,1.003543189645018,0.9979991196504234,1.00948227371357,1.0076798622977536,1.004311823572618,1.0038352091911638,1.0067849227824623,1.0077949343160688
0.650853889943074,1.0080883235151583,1.0032331077707328,1.0015383429742033,1.0249062473700343,1.0209213731613327,1.025168192566291,1.0099513535640137,1.0075418542158336,1.0000571022680655,0.9999997116275883,1.0000022888893563,1.0000042929034612,1.0108864972696765,1.003543876396097,0.9980012499243723,1.0094900327023948,1.0076889409014353,1.004337347150953,1.0038446227399314,1.0067989776836785,1.0078082206741212
0.6518026565464896,1.0081639003819882,1.0032507025250423,1.0015429806944869,1.0251497956334075,1.0213986538916264,1.025171826913318,1.0099569009203864,1.00756427178616,1.000057142337752,0.9999997145059968,1.0000022950331655,1.000004293153705,1.0109057627012883,1.0035539419499633,0.9980064924653502,1.0094953451308522,1.0077240246316344,1.0043398685954115,1.0038613488004677,1.006799048461333,1.0078114915098177
0.6527514231499051,1.0082044562434576,1.0032692003057,1.00155217753531,1.0251658663998222,1.021419390436461,1.0251751737193948,1.009994200667102,1.0075828923536934,1.000057353885324,0.9999997333395492,1.0000023069485968,1.0000042996163971,1.010909983847953,1.0035658291568803,0.9980099891794517,1.009510031076592,1.0077312777590526,1.004340806189504,1.003880530986171,1.0067996283063638,1.0078288791686538
0.6537001897533207,1.0082371580149387,1.0032811398478823,1.001552606787878,1.0251729537707601,1.0215173428767217,1.0251759709930128,1.0099947211969975,1.0076238747867987,1.0000573997187359,0.9999997748142265,1.000002308313919,1.0000043195052217,1.0109284056082277,1.0035701346862844,0.9980157939496067,1.0095125498221005,1.007742188649065,1.0043488190804302,1.0038868382671307,1.0067996283063638,1.0078368692315458
0.6546489563567363,1.00825535918192,1.0033968387942047,1.0015543038569954,1.025352050877289,1.0215911034900675,1.0251795809519584,1.0100387574722833,1.0076632490786233,1.0000576403134798,0.9999998011000236,1.0000023200911656,1.0000043604556537,1.0109295462886327,1.00358799531187,0.9980233889714709,1.0095155028656038,1.0077513991007028,1.004354241295818,1.0038944734516229,1.0068136035165431,1.0078424822137206
0.6555977229601518,1.0082560069154851,1.0034192333162444,1.001558122511992,1.0254080867327449,1.0216489670342424,1.0251902962024555,1.010049403626866,1.007674562368653,1.0000576876552847,0.9999998860797179,1.0000023235300715,1.0000043874285656,1.0109332866628482,1.0035883770828609,0.9980276247048459,1.0095167610502838,1.0077552581363955,1.0043551813240548,1.0038991403741409,1.0068168283746328,1.0078786948273355
0.6565464895635673,1.0082762806394336,1.0034389553730587,1.0015629922328066,1.0255442898077536,1.0219144382456418,1.0251905307806808,1.0100732453657937,1.007800032189253,1.0000577296345505,0.9999999350503342,1.0000023242612888,1.0000043929745825,1.0109373856638708,1.0035895400700183,0.9980305051880216,1.0095588294230597,1.0077697681479505,1.0043562881352128,1.0038992542417955,1.0068217621554387,1.0078840642587896
0.6574952561669829,1.0082895553696616,1.0034418691406073,1.0015710104874593,1.0257920760865917,1.02318169935062,1.0252024743971249,1.0100866056572089,1.0078085971754343,1.000057797307683,0.9999999480408404,1.0000023417540733,1.0000044064953322,1.0109509438953548,1.003597865187141,0.9980351184432478,1.0095625660308485,1.007770216745138,1.0043570402409834,1.0039161138312385,1.0068275873799066,1.007892409610905
0.6584440227703985,1.0083007178600467,1.0035186441806745,1.0015793596789058,1.0258069054189136,1.0233739150462666,1.0252118080940724,1.01010931955086,1.0078095828547726,1.0000579413879873,0.9999999520361499,1.0000023580001112,1.000004408655512,1.0109601822722738,1.0036016654113724,0.9980477921569013,1.009576737199935,1.0077768148323203,1.0043693640685039,1.0039218306458337,1.0068301862892288,1.0078937708702151
0.6593927893738141,1.0083238126108431,1.0036057133965472,1.0015848227967554,1.0258200438688279,1.0235610111865177,1.0252119764517988,1.0101575516252905,1.007834597937971,1.0000579451068317,1.0000000315876227,1.0000023600163142,1.0000044149472587,1.0109659661466137,1.003607985294113,0.9980485828050892,1.0095800331124907,1.0077971953227676,1.0043834386672668,1.003926516801044,1.0068541581511117,1.0079001187280123
0.6603415559772297,1.0084112268438155,1.0036489667782986,1.0015876591650181,1.025848291542524,1.0236830826178143,1.0252126095260259,1.010453366460323,1.007859355774977,1.0000579639144918,1.0000001241697305,1.00000236712755,1.000004422224735,1.010978554149528,1.0036204854554214,0.9980513624138452,1.0095803812554809,1.0078105510906192,1.0043835668322798,1.0039451786261033,1.0068555039770573,1.007912954850342
0.6612903225806451,1.0084356694630983,1.003712698994165,1.001590830913397,1.0259634785543736,1.0237674315060277,1.0252172210448323,1.010463135635269,1.0078822027353385,1.0000580906908043,1.0000001620880847,1.0000024002087784,1.000004422224735,1.010993100687277,1.0036211851768453,0.9980528383764781,1.0095845512437474,1.0078210785661563,1.0043857183367009,1.0039464648890253,1.006866836736847,1.0079194555635451
0.6622390891840607,1.0084548747826458,1.0040819360422168,1.0015965717977224,1.0259733160697608,1.023922208081273,1.0252511834874918,1.0105009251400614,1.0079105316766541,1.000058182453959,1.0000002704681443,1.000002408009965,1.0000044273222661,1.0109943867192022,1.0036394545429341,0.9980555893084556,1.0095977299611358,1.0078235568053064,1.0043901290956752,1.0039496408150523,1.006873543780769,1.007924090801098
0.6631878557874763,1.0084736424105842,1.0040997488072203,1.0016020494543665,1.0259883611026241,1.0240893800548516,1.0252515863458036,1.0105526925127797,1.0079183726991645,1.000058269574568,1.0000002778416865,1.0000024156102065,1.0000044297627444,1.0110026454485719,1.0036395133657485,0.9980559721288502,1.0095993383817454,1.0078562694541349,1.0043938429138406,1.0039498683010437,1.0068789826859372,1.0079243718571684
0.6641366223908919,1.0085227190467236,1.0041563851942532,1.001624273601168,1.0260457857646235,1.024267026418841,1.025251720631943,1.0105621443124049,1.007934104157163,1.0000584231145655,1.0000002852416277,1.0000024172332573,1.0000044408076,1.0110029232193678,1.0036451791175562,0.9980565659488448,1.0096282113122805,1.0078632605924776,1.0043981253291567,1.0039536896178982,1.0068940322951616,1.0079576339045528
0.6650853889943074,1.0085597494398297,1.0041655155754352,1.001626353300504,1.026207794479088,1.0248183900347798,1.0252552209884722,1.010572257182726,1.0079609999419483,1.0000585962446888,1.0000002888499642,1.0000024205359441,1.0000044427589627,1.0110040242771254,1.0036579981228295,0.9980573951065239,1.0096349689788107,1.0078829621787118,1.0044073558745097,1.0039546566101591,1.0068946670587886,1.007961201142779
0.6660341555977229,1.0085692599445342,1.0041756063990523,1.001633518748156,1.02624615172602,1.0249067725612493,1.0252569923119665,1.0105829523437677,1.0079648772872567,1.000058642010338,1.0000003026553659,1.0000024229667916,1.0000044537431694,1.011004681193725,1.0036618534160022,0.9980664959349059,1.0096356654769494,1.0078962320134472,1.004409552110925,1.0039609790598145,1.006898280047905,1.007963860034032
0.6669829222011385,1.00858255981105,1.0041810288844346,1.0016340517755713,1.0262572106225085,1.0257300875564883,1.0252719815191849,1.0106184483009202,1.0079775429856912,1.0000586968141074,1.000000513185575,1.0000024230827111,1.0000044818494784,1.0110326070492337,1.0036722362308454,0.9980682061270876,1.0096475671876517,1.007925300399813,1.0044120916685335,1.0039631788077534,1.0069090070827504,1.007974695577587
0.6679316888045541,1.00861419998461,1.004353477797763,1.0016529064466813,1.0263114956449761,1.0268573981950349,1.0252836180816134,1.01064582145099,1.0079789696085777,1.0000588666533043,1.000000573291857,1.0000024243478307,1.0000044921955695,1.011036460255353,1.0036773481324484,0.9980691779355194,1.0096524657016017,1.0079417406072773,1.0044144473572723,1.0039632847397209,1.00692768780884,1.0079833748349962
0.6688804554079696,1.008682847918041,1.004481184376405,1.0016653140188485,1.0263305170382708,1.0285623641812889,1.0252877155402003,1.0106545063422094,1.0080084648081906,1.000058945650607,1.0000006727457655,1.000002433338579,1.0000045236079185,1.0110468402264996,1.0036776957449451,0.9980759074946013,1.0096561005289646,1.00797274424379,1.0044202125024777,1.0039651893743766,1.0069584046922009,1.0079843158321604
0.6698292220113852,1.0086875830075064,1.004538551538835,1.0016731265742065,1.02662969905382,1.0286352848236582,1.0252957634575965,1.0107001494684877,1.0080269088803941,1.0000589778277684,1.0000006843708047,1.0000024337451312,1.0000045328330291,1.0110684783954549,1.0036835197000902,0.9980938469545751,1.0096676867756924,1.0079981998803889,1.004434017118003,1.003965864117047,1.0069682844118992,1.00799945317635
0.6707779886148008,1.0087445449790131,1.0046317935122329,1.0016815922835425,1.0266441027270996,1.0296002835605202,1.0252967496529766,1.01072917403878,1.0080293454149294,1.00005899525361,1.0000007903636257,1.000002434958845,1.0000045385466587,1.0110797489546337,1.0036879029564312,0.9980938836973557,1.0096702255386099,1.0080059915901145,1.004444625092493,1.0039687962689285,1.006975572077957,1.0080398643370805
0.6717267552182163,1.008792605715703,1.0047102345982712,1.0016931510669826,1.0266492007324495,1.029970323136411,1.0252984254460187,1.0107422593665474,1.0080502248391094,1.0000591066755815,1.00000085340142,1.000002450650144,1.0000045403159583,1.0110970225926448,1.0037075740162482,0.9980938880827284,1.0096756256197317,1.0080120337510943,1.00444683061658,1.0039727906693905,1.0069765017805106,1.008045478449803
0.6726755218216319,1.0088114389715448,1.004830376359519,1.0017064286225785,1.0267183054836988,1.030336997245961,1.0253000751602792,1.010763496793106,1.0080520358217038,1.0000591979512636,1.0000008625589238,1.0000024623739554,1.0000045569732208,1.011100106448079,1.0037112000232942,0.9981059734687826,1.0096774007293006,1.0080644228693054,1.0044557909020615,1.0039780537576277,1.006981737326574,1.0080548317067324
0.6736242884250474,1.0088163387792424,1.0049165467861025,1.0017402868197698,1.0268364306238826,1.030836068879662,1.0253013666248887,1.010825070159985,1.008052430303865,1.0000592124607324,1.000000870123204,1.0000024629918176,1.0000045717724788,1.0111060642080874,1.0037139321548578,0.9981062016543245,1.0096774696992956,1.0081088556815152,1.0044729397722403,1.0039912951293295,1.0069995451195561,1.0080565963638204
0.674573055028463,1.0088203972706564,1.0049432015374882,1.0017499939165875,1.0268669648548436,1.032833395386155,1.0253115660051297,1.0108431797942927,1.008067768011098,1.0000593030715965,1.0000009121109659,1.0000024790955613,1.0000045820745047,1.0111094743762012,1.003716311584186,0.9981273405256578,1.0097075309632355,1.0081110814027778,1.004475770103223,1.003995677736532,1.007005132529681,1.008070577501962
0.6755218216318786,1.0088374951075374,1.0050241964424582,1.0017535495173135,1.0270021295952816,1.0347462754631385,1.0253192182346345,1.0108456294649257,1.0080875814848005,1.000059531601027,1.0000009666854017,1.000002486242803,1.0000045903553467,1.0111124379612257,1.003724052282246,0.9981306011580926,1.0097431088669178,1.008119141438059,1.0044825719488888,1.0039962116096337,1.007007756199835,1.0080814666610232
0.6764705882352942,1.0088509663163434,1.005032868593566,1.001763361951227,1.0270684657230453,1.0362068023462139,1.0253293757614332,1.0108456867084201,1.0080948473943452,1.0000595773270982,1.0000009926059286,1.0000024873795403,1.000004597323262,1.0111490351932715,1.0037262795895514,0.9981321630675802,1.009744630661941,1.0081404550039788,1.0044834785950034,1.0040136037121343,1.0070107950292622,1.0080854379838469
0.6774193548387096,1.0088586025485733,1.0050418612811414,1.0017663848139877,1.027150107950016,1.0366766252812645,1.0253302312967454,1.0108636790727616,1.0081023558274043,1.0000596442038614,1.0000010197330567,1.0000024904864997,1.0000045985946378,1.011150416528785,1.0037284291986857,0.9981362299285997,1.0097512453105986,1.008181758424085,1.004490547655202,1.0040184609832294,1.0070124912550757,1.0080985774728397
0.6783681214421252,1.0089313163184566,1.0050461125925225,1.002209707715522,1.0272400878794634,1.0367056605349692,1.0253366902649803,1.0108686838481664,1.0081165610915983,1.0000596850905696,1.0000010632136649,1.000002497810254,1.0000046048429159,1.0112089215788118,1.0037291228583671,0.9981406598744074,1.0097653455847713,1.0082159203817438,1.0044959351992007,1.0040333494662537,1.0070163213738612,1.0081053205012784
0.6793168880455408,1.008949517044461,1.0050520499784525,1.0022323123451484,1.0272895364459955,1.0367499576841512,1.0253372344642913,1.0108723430893565,1.008137757762493,1.0000599666950902,1.0000010751912407,1.0000024982292055,1.0000046068067738,1.0113011685872983,1.0037474317469162,0.9981450599091573,1.0097836234482003,1.0082217762363646,1.004496132140624,1.0040386069659737,1.0070249729529976,1.0081085195372221
0.6802656546489564,1.0089861730725687,1.0051327861707622,1.00226424101359,1.027431311506126,1.037314497997222,1.0253396397824976,1.0108869652711128,1.008139976744644,1.0000599929935081,1.000001096121237,1.0000025096063918,1.000004625519594,1.0113149698352746,1.0037541919402408,0.9981473634971263,1.0098148647889489,1.0082793366580138,1.0044991247325437,1.0040399170975984,1.0070581877316218,1.0081135191594837
0.681214421252372,1.0090185020658076,1.00514163300813,1.0022993998188414,1.0274566257297901,1.037612017685755,1.0253444769802837,1.0109006116997825,1.0081571304081232,1.0000600649559184,1.0000011373509579,1.0000025557194234,1.00000465303531,1.0113495373226047,1.003754429789303,0.9981475720244428,1.009821766341938,1.008298130210159,1.0045012073039343,1.004040267395457,1.0070591862044667,1.0081163639697939
0.6821631878557874,1.0090326713837285,1.0051561303787988,1.0023019967990061,1.0274923863719687,1.0378536490761874,1.0253511309960461,1.0109237439730752,1.0082045585268873,1.0000607412769762,1.0000011460164653,1.0000025752614516,1.0000046578458928,1.0113700485137598,1.0037561323810504,0.9981486645873803,1.009823046049678,1.0083460112564275,1.004501520250671,1.0040468345093003,1.007064318087903,1.0081198592496947
0.683111954459203,1.0090373043129686,1.0051655032096796,1.0023019967990061,1.0275193847087567,1.0388514707093688,1.0253576313414576,1.0109499356504534,1.0082085051236083,1.0000608321146927,1.000001330143915,1.0000025839797417,1.0000046615273699,1.0114280621436034,1.0037576221419682,0.998149229090294,1.009824937238644,1.008377487927499,1.0045076912822306,1.0040499065493191,1.00709656234477,1.0081272011527551
0.6840607210626186,1.009056758099188,1.0052100503227734,1.0023037036006128,1.0275287966235098,1.0389079487300934,1.0253602460432143,1.011001541427925,1.0082451998905524,1.000060852455743,1.0000013371466323,1.0000025899780047,1.0000046796524498,1.0114339538719619,1.0037591093239024,0.9981736402148479,1.0098558514987575,1.0084225173912722,1.0045116065103936,1.0040526103060912,1.0070995557878732,1.0081838359698523
0.6850094876660342,1.0090593856898538,1.0052574330026687,1.0023092737923716,1.0275789212475068,1.039052880314476,1.0253604145789983,1.011039108804868,1.008274559391049,1.00006093634375,1.0000013403963213,1.0000025926140999,1.0000046893492405,1.0114632907110996,1.0037610497742193,0.9981991402257635,1.009865758929607,1.0084230877050848,1.004522068190021,1.004056451312495,1.0071020314574894,1.0082081801908422
0.6859582542694497,1.009063700981225,1.0052701487657805,1.0023118744309247,1.027602480306044,1.0394006508217397,1.0253655253493175,1.011059395424085,1.0082799853840656,1.0000610227738544,1.000001470711805,1.0000025951691616,1.000004707930611,1.0114845990566939,1.0037668893701532,0.9982001429368688,1.0098678316140406,1.0084314935619774,1.0045289397229862,1.0040581416128511,1.0071057552207787,1.0082155707512404
0.6869070208728653,1.0091161480859958,1.0052806224745572,1.002313495398128,1.0276509593410663,1.0394589986062046,1.0253671312177448,1.0111661778668342,1.008294836532111,1.000061247570121,1.0000015502715038,1.0000026039966117,1.000004714686065,1.0115788230021476,1.0037670012953048,0.9982319344008346,1.0098773214796415,1.0084433240205717,1.0045299700913042,1.0040603125868495,1.0071326381340346,1.0082312915126572
0.6878557874762808,1.009142895589529,1.0052816491462282,1.0023196711104883,1.0276971462190219,1.0398671640884471,1.0253680601628032,1.0111816191804635,1.0083034513080935,1.000061977498829,1.0000015986032122,1.000002624301946,1.0000047239073002,1.0116047089055977,1.0037671829385004,0.9982386464996679,1.0098779289129685,1.0084575075263886,1.0045366407468974,1.0040641572749767,1.0071347811015265,1.0082336695737832
0.6888045540796964,1.0091736666395785,1.0053081520163625,1.0023219124187774,1.0277446947425155,1.040312479851328,1.0253684630670397,1.0111825427355745,1.0083161783485757,1.000061998922951,1.000001630804403,1.000002657396893,1.000004738328957,1.011641600067029,1.0037690560888792,0.9982547775527534,1.0099027982741364,1.0084774132227659,1.0045379846638145,1.0040695991202744,1.0071561717385873,1.0082384813230199
0.6897533206831119,1.009222188766171,1.0053169868923597,1.0023271292480462,1.0278570571430161,1.040641882821145,1.0253722950865685,1.0111839256045456,1.0083261166887336,1.0000620228834725,1.000001718776556,1.0000026607090153,1.0000047473313383,1.0116622023014967,1.0037701911067305,0.9982778155196035,1.0099042169469499,1.008500012791833,1.0045417318732857,1.0040741488644815,1.007167468527487,1.0082483317160253
0.6907020872865275,1.0092303878332263,1.0054177176260688,1.0023355596836698,1.0278982545138433,1.0407422706522906,1.0253806433781463,1.0112523039448937,1.0083270895661849,1.0000621004486543,1.0000017503645309,1.0000026632581178,1.0000047478345522,1.0116699948345522,1.0037706537930136,0.998285853580571,1.0099186631528743,1.0085034486336044,1.004552280054323,1.0040746070044415,1.007169710983706,1.0082693563921583
0.6916508538899431,1.0092749557476322,1.0054779750683396,1.0023566533859931,1.0282157152665126,1.0411024463919356,1.025381180590423,1.0112587414072929,1.0083291874648108,1.000062112621899,1.0000018297684368,1.000002665526397,1.0000047777572088,1.0117152349037197,1.0037706537930136,0.9982984109426056,1.0099206181790024,1.008512812147859,1.00456942709248,1.0040763026703667,1.0071752382004158,1.008294269780836
0.6925996204933587,1.0093668539350196,1.0055195313249716,1.0023591022509368,1.0282687433875655,1.0416177906907687,1.0253845081162873,1.0112818526500538,1.0083428260482115,1.0000622083542556,1.0000018331605547,1.0000026718459734,1.00000477824771,1.011730275006518,1.0037786079160012,0.998313905915065,1.009928855643397,1.0085337600354682,1.0045729958641816,1.0040845642802128,1.0071965472456015,1.0082986712109094
0.6935483870967742,1.009400858835937,1.0056205406495005,1.002376593598013,1.0283305185757223,1.0421762868363789,1.0253874717103182,1.0112979049776079,1.008343418121662,1.0000622211110302,1.0000018922174603,1.0000026777853954,1.0000047963463883,1.0117391906465658,1.0037807030046044,0.9983199340393756,1.0099618393739258,1.008543293913069,1.0045745027923318,1.0041034933342892,1.0072050453214345,1.0083020375853342
0.6944971537001897,1.0094422859234384,1.0056875749474286,1.00238764032224,1.0283477035818938,1.0429010702086279,1.0253885053775689,1.0112979049776079,1.008348946066959,1.0000626341208112,1.0000019018681547,1.0000026780073623,1.0000048020566974,1.0117504734735934,1.0037825870219672,0.9983228555203355,1.0099821786152947,1.008549521286025,1.0045786036193118,1.0041072082951772,1.007207738216593,1.008303122640744
0.6954459203036053,1.0095311192367886,1.0057379669368676,1.0024222791638626,1.0283879064625594,1.0429988901614071,1.0253924567253467,1.011326224203374,1.0083548773502138,1.000062693380004,1.0000019491973076,1.0000026846062726,1.0000048030956175,1.0117539692274804,1.0037846348342012,0.9983244493841198,1.01000069870552,1.0085563421229644,1.0045810376794466,1.0041097124940632,1.0072097115265064,1.008311421481731
0.6963946869070209,1.0095793555517918,1.0059768976475092,1.0024277242035948,1.0284784675334377,1.0432519418487436,1.025421895182319,1.011333514950305,1.0083645174941898,1.000062727869519,1.000001969885063,1.0000026986026902,1.0000048248597024,1.0117623151187827,1.0037884607825738,0.9983252146863361,1.0100277085797031,1.0085579703800627,1.0045834282960535,1.004111461736563,1.007219756981822,1.0083247616099407
0.6973434535104365,1.0096224967997298,1.006001734787522,1.0024277867804776,1.02891145034608,1.0434963133147794,1.0254221178180505,1.0113358539590656,1.0083701787375794,1.0000628053277192,1.0000021094045,1.0000026998435405,1.0000048303335534,1.0117976513634834,1.0037916142200363,0.9983385390525521,1.0100423553472724,1.0086127824085493,1.0045860003873768,1.004115468799802,1.0072352130333768,1.0083333066065736
0.698292220113852,1.0096773501756315,1.006050618865957,1.0024306573712363,1.028988464104845,1.0452218350468818,1.025424611894205,1.01134198049207,1.008374243826535,1.0000628777288232,1.0000021245923707,1.000002705600264,1.0000048379682234,1.011801964074895,1.003792767267119,0.9983568365394888,1.0100441257695048,1.0086697771809863,1.0045890380628453,1.0041265534632684,1.0072357247630697,1.008354524005993
0.6992409867172675,1.0096773961625263,1.0061753198870378,1.0024417702015433,1.029060694635137,1.0501902182339926,1.025425491264113,1.0113749985825635,1.008375337421135,1.0000633202090885,1.0000021858506094,1.0000027114893681,1.0000048478400767,1.0118057289917826,1.003793644214664,0.9984007858423556,1.010054478500303,1.0086869695390486,1.004594098214691,1.0041362424772056,1.007240637973173,1.0083678454904013
0.7001897533206831,1.00969268454343,1.0061933775327672,1.002446972878281,1.0290843839658737,1.052404559429228,1.0254394643018787,1.0113824533110432,1.0083754133386729,1.0000633600753803,1.0000022461501366,1.000002717242931,1.0000048723045643,1.0118676991179862,1.0037937305232791,0.9984028539896751,1.0100722239018927,1.008690340536341,1.0046026378562904,1.0041376368032984,1.0072426706291018,1.0083714397443921
0.7011385199240987,1.009701439264836,1.0062141286839008,1.002451366477012,1.0291706892112324,1.0529083342128966,1.0254447641746838,1.0113898484577841,1.0083767017912235,1.0000635423446085,1.0000022711619196,1.0000027230487842,1.0000048767714695,1.0119514266539125,1.0038044604952867,0.9984133829189151,1.0100781681248845,1.008704011058208,1.004613172027732,1.0041464681338659,1.0072466163609508,1.0083735365544262
0.7020872865275142,1.0097189862067257,1.0063023989647506,1.0024543314555863,1.0292499819073346,1.053085340941894,1.0254453041641918,1.011396330213875,1.0083955205591624,1.0000637435302473,1.000002273397133,1.0000027345756086,1.0000048791204055,1.011957300112977,1.0038128857676498,0.9984228636292312,1.0100815640577334,1.0087187129315422,1.0046228364390901,1.004151168439353,1.0072564195746132,1.0083793076829695
0.7030360531309298,1.009725997130545,1.006362088906459,1.002456206833027,1.0293220498398925,1.053085340941894,1.0254721700237839,1.0114061794543652,1.0084007639785957,1.0000640831348704,1.0000023090407317,1.000002745086443,1.0000048807746063,1.0119773042399165,1.0038135313464676,0.9984247027039578,1.0100857743120595,1.0087256286262065,1.0046238920330566,1.004153044378414,1.0072669977269433,1.008394207127759
0.7039848197343453,1.0097396755249899,1.0063626152536929,1.0024598630204709,1.0293748470517992,1.0535676559233134,1.025476103139721,1.01141169356371,1.0084208354235091,1.0000640925619184,1.0000023185389015,1.0000027567430132,1.0000049072152313,1.0119832141562113,1.0038161762959394,0.9984296644525998,1.0100931396823407,1.0087264602154216,1.0046252356219079,1.0041560537059546,1.007272848455061,1.0083970527301473
0.7049335863377609,1.0097428034733578,1.006371208066085,1.0024638907390875,1.0294738517263247,1.053787189121808,1.0254768687833193,1.0114203922376714,1.008426311802079,1.0000642615489335,1.000002382059305,1.0000027576008863,1.000004909106007,1.0119839568561115,1.0038229110222232,0.9984453554961482,1.0101002528981835,1.0087613231268417,1.0046279347418627,1.00416299971602,1.007278530096224,1.0083970527301473
0.7058823529411765,1.0097433990335762,1.006379010071556,1.0024672440925118,1.0295096274077282,1.0542979245202178,1.0254937534123074,1.0114364016260602,1.0084356640621874,1.000064420227407,1.000002402728865,1.0000027752169258,1.0000049095900951,1.0120171147741286,1.003825273253203,0.9984496700463203,1.0101210451015592,1.008787168273318,1.0046311997168602,1.0041646682859744,1.0072881786172183,1.0083973343183663
0.706831119544592,1.0097568758483741,1.0065400638550113,1.0024742824599508,1.0295614399286044,1.0557474260858872,1.0254998761365246,1.011467637086558,1.008467036991495,1.000064513836659,1.000002406814028,1.0000027778289866,1.0000049100438169,1.0120556638998486,1.0038262729839718,0.9984498219876623,1.0101439548659854,1.0087971760771057,1.0046356454746201,1.0041726321035493,1.0073188730652818,1.0084074257684708
0.7077798861480076,1.009776514347302,1.006546271114345,1.002475398078256,1.029684655025592,1.0567463015792682,1.0255010377523235,1.0114770461788853,1.0084675873570899,1.0000647501862436,1.0000025366264902,1.000002796457309,1.0000049140031992,1.012069238360474,1.0038286622636576,0.9984590476331479,1.0101541558680904,1.008809317900792,1.0046389561421483,1.0041734820658035,1.0073301028163322,1.0084105530000707
0.7087286527514232,1.0097988472098394,1.0066412078022724,1.0024762354027985,1.0297114434264705,1.0570270377544615,1.025502077027114,1.011481817118312,1.0084911867337423,1.0000648092456477,1.0000026436856098,1.000002805169403,1.0000049208595678,1.0121660309533587,1.0038318951257352,0.998469747774542,1.010159596291118,1.0088213665990626,1.004667859192001,1.004174470349831,1.0073304620866124,1.0084124291806018
0.7096774193548387,1.0098134361518927,1.006738916868842,1.0024762549002624,1.0297172534995729,1.0585250945402769,1.0255021327094749,1.0114969585264557,1.0084914082103353,1.0000649303658606,1.0000026655845038,1.0000028132065415,1.000004921444096,1.0122005695272513,1.0038350689444524,0.9985029717449722,1.010172163292107,1.0088219741455173,1.0046825683748994,1.0041868009866317,1.0073484854916614,1.0084176877894813
0.7106261859582542,1.0098260431643789,1.0067621009200096,1.0024767745488767,1.0297955171569564,1.0587550099385965,1.0255073096093679,1.0114980159847402,1.0085250998176443,1.0000651202812947,1.000002709899288,1.0000028650551183,1.000004924732342,1.0122062209104716,1.003837053161489,0.9985142573841064,1.0102035549134416,1.0088386225894317,1.0047000072360648,1.0041931708872955,1.0073588344553936,1.0084251335530519
0.7115749525616698,1.0098712950101438,1.0068930971152703,1.0024787849445476,1.0298698542720182,1.0592286788643805,1.025514119162535,1.0115447811278053,1.008537106124662,1.0000651726751997,1.0000027517559769,1.0000028748441399,1.0000049352861202,1.0122133013523393,1.0038373344876166,0.9985149441019658,1.0102128159282127,1.0088429284547504,1.0047107604638943,1.0041936503680216,1.0073781124724221,1.008426652857998
0.7125237191650854,1.0098917179679772,1.0071030791567692,1.002485561637204,1.0298753150331517,1.0595011643653989,1.0255206521847366,1.0115553820979404,1.0085400126022634,1.000065267164317,1.0000027917504966,1.0000028768375664,1.0000049357862115,1.01224382769393,1.0038454883683539,0.998517542409511,1.0102184480207304,1.0088437056213384,1.0047298588023306,1.004195316496355,1.007399678909358,1.0084335668682762
0.713472485768501,1.0098923815019447,1.007134551302622,1.0024896147014806,1.0299524917529284,1.059503250271581,1.0255226804025424,1.0115688010643116,1.008554954787893,1.0000653028977233,1.000002791960435,1.0000028849628342,1.0000049367150123,1.0122978732682997,1.003846296283274,0.9985211153168491,1.0102735506284173,1.0088509438132518,1.004730427840841,1.004198929898194,1.0074047192559823,1.0084423482617957
0.7144212523719166,1.0098983313969345,1.0072194848428089,1.0024936801222322,1.0300152342167497,1.059669756480715,1.0255347527007441,1.0115746799558838,1.0085602817503416,1.0000655909339953,1.000002795075996,1.0000028890849608,1.0000049378970286,1.0123127628572604,1.003849202614341,0.9985235357371417,1.0102972617151553,1.0088604609714056,1.0047380109694344,1.0042072895398604,1.007416915871738,1.0084448946511306
0.715370018975332,1.009962248490818,1.0072876953679033,1.0024969751685249,1.0301075373653714,1.0597508377247227,1.025539423962404,1.0115759737484733,1.008588351539678,1.000065607239865,1.0000028043925662,1.0000029376179724,1.000004939056957,1.0123156913564166,1.003851323471279,0.99853581631685,1.0103123530384361,1.0088684213462753,1.0047432652100894,1.0042123431117553,1.0074197572528658,1.0084669644742448
0.7163187855787476,1.0100081757298667,1.0073559296850818,1.0025054713499235,1.0301435522347182,1.0600714945410348,1.0255494648715566,1.0115982203615748,1.0086431695840377,1.0000656859759223,1.00000292583252,1.0000029400468928,1.0000049485655498,1.012318966136685,1.0038514543930257,0.9985482114986229,1.0103175136966762,1.0088743264860136,1.0047448304513493,1.0042249163165804,1.0074353135467595,1.0084793798967095
0.7172675521821632,1.010026121699109,1.0074779058395404,1.0025094391330682,1.0302069903793971,1.061011940288371,1.0255574217709007,1.0116038708696857,1.008645869752376,1.000066062325375,1.0000029701928124,1.0000029412681766,1.0000049649641796,1.0123291208984262,1.0038547634215027,0.9985485630784837,1.0103356565773423,1.0089137724209636,1.0047484169506573,1.0042373051174371,1.0074546864836214,1.008486983051041
0.7182163187855788,1.0100353542700669,1.007555292415623,1.002513648844218,1.0302153955741342,1.0613267560866444,1.0255579797972905,1.011613641204051,1.0086584107873915,1.000066247438804,1.0000030179340835,1.0000029511093242,1.0000049724547924,1.012348775406774,1.0038567679227095,0.998550744882686,1.0103364351551165,1.0089249117851185,1.0047492947003769,1.0042550691107048,1.0074571955345253,1.0085174453876804
0.7191650853889943,1.0100418717548605,1.0075733230109958,1.0025164345196005,1.030235706991563,1.0615926238590234,1.0255583723056565,1.0116249700308464,1.008659430691211,1.0000666653222374,1.0000031177050301,1.0000029866353923,1.0000049749312845,1.012390033075264,1.0038568183947336,0.998559190377508,1.0103385376222471,1.0089352023915934,1.004768901989997,1.004261482887323,1.0074686328705915,1.008529620470257
0.7201138519924098,1.010057394624441,1.007604368816606,1.0025175307768364,1.0302683402473327,1.0618969259102906,1.0255620713407418,1.0116423476700835,1.0086721774448288,1.000066726097048,1.0000031213297669,1.0000030111765992,1.0000049895055985,1.0124689109479377,1.0038617977446134,0.9985604001928714,1.010346981756026,1.0089391151795548,1.0047787321160384,1.004270438380381,1.0074758932239207,1.0085376160886221
0.7210626185958254,1.010063054238201,1.0076975574541391,1.0025193965339134,1.0303204002758852,1.0619049473174598,1.0255702627511878,1.0116430478060179,1.0086870021450394,1.000066750912834,1.0000031286623312,1.0000030114870346,1.000004997318771,1.0124689961358047,1.003865752329238,0.99857718598043,1.0103479391393362,1.008952095384747,1.0047822712261218,1.0042791267876956,1.0074852082818182,1.0085458845342736
0.722011385199241,1.0100636209671678,1.0077990043110172,1.0025232068177663,1.0304207502896867,1.0624405359662659,1.0255993846484746,1.0116584610941513,1.008704095723791,1.0000670010401287,1.0000031452835503,1.0000030226161138,1.0000050090147052,1.0124835302638726,1.0038675055823751,0.998579733304312,1.0103527871267386,1.008960223848209,1.0047936573515062,1.0042935010566458,1.0074901921577517,1.0085588164077888
0.7229601518026565,1.0100711163741596,1.007869802547082,1.0025247782896283,1.0306801383868376,1.06355744774432,1.0256001155859813,1.011668618232006,1.0087141482161568,1.000067349451982,1.000003176084949,1.0000030226714505,1.0000050129015081,1.0125174333671727,1.0038678507837155,0.9985842738857384,1.0103681632420614,1.0089806527792047,1.0048053864774114,1.0042984363338783,1.0074970580282963,1.0085613216899676
0.7239089184060721,1.0100945692449488,1.0078977256610178,1.0025472739972365,1.0306913551134183,1.0636521942878092,1.0256064371130638,1.0116749653748283,1.0087329038872346,1.0000674167903574,1.000003193442885,1.000003063826871,1.0000050143045502,1.0125188319201255,1.0038685537939782,0.99858833822855,1.0103782759160975,1.0089881222286143,1.00481254849514,1.0042987448468588,1.0075159421726483,1.008566471471158
0.7248576850094877,1.010102650782856,1.0079027693627294,1.0025490724257358,1.0307077807546943,1.0645391457738502,1.0256091203687843,1.0117020651152573,1.008747257067417,1.0000675415447648,1.0000032052228192,1.000003064620861,1.0000050373492995,1.0125337820744722,1.0038695101090251,0.9986122573819207,1.0103969087411229,1.008989209552095,1.004825399196417,1.0043233636916917,1.0075318457954916,1.0085701824363438
0.7258064516129032,1.0101248087920982,1.0079767391398424,1.0025543984151515,1.030919059591149,1.0650620477675672,1.0256109568850644,1.0117089677182476,1.0087496896233725,1.0000678300892847,1.0000032956450842,1.0000030655516805,1.0000050373492995,1.0125378640620395,1.0038725284442205,0.9986131996928495,1.0104140965229862,1.0090004954223772,1.0048276993862564,1.0043264451440352,1.0075423114142408,1.0085827449955829
0.7267552182163188,1.0101384350512976,1.008006625865187,1.0025575578820478,1.031075845815122,1.0651455698937655,1.0256158780964664,1.0117258883823224,1.0087528624918105,1.0000678697602565,1.0000033923560976,1.0000030966136753,1.000005039228581,1.0125440331551334,1.0038725284442205,0.9986139361764543,1.0104493073530674,1.0090031908559594,1.0048348608125282,1.0043283735198796,1.0075444716360211,1.0086011141281528
0.7277039848197343,1.0101817672611824,1.0080157903077176,1.002558214875426,1.0311603906121982,1.0680250355567908,1.025620062421299,1.011728946691883,1.0087583377949212,1.0000680698935696,1.0000034816361218,1.0000031065460282,1.0000050472931554,1.0125442454568019,1.0038759426721393,0.998619439336715,1.01048413665007,1.0090337483237064,1.0048417762610578,1.0043335474282815,1.00754560072476,1.008606808446416
0.7286527514231499,1.0103192592214316,1.0080439784789386,1.0025626796011622,1.031323943840389,1.0687864824437532,1.0256211370970048,1.011736282953136,1.0087607366255302,1.0000682485975592,1.000003565884149,1.0000031277942947,1.0000050755089995,1.0125521765212975,1.0038811127874956,0.9986586535242193,1.010504064750479,1.0090408459526452,1.0048691746036165,1.0043369367999087,1.0075661029146021,1.0086343031469494
0.7296015180265655,1.010487984300024,1.008055193536628,1.0025627216327988,1.031403868102162,1.0725120919705389,1.0256243240545808,1.0117366151929938,1.0087794133820396,1.000068316959851,1.0000036401662817,1.0000031285877216,1.0000050850720603,1.0125567952739576,1.0038815999104957,0.9986708914586007,1.010512057737116,1.0090475019989953,1.0048808827010862,1.0043385918150085,1.0075753462652024,1.008635555339983
0.7305502846299811,1.010509424068248,1.0081076243035028,1.0025658734158294,1.031452462690653,1.0725139831311885,1.0256245140785474,1.0117644882683379,1.0087906416506038,1.0000683346441606,1.0000036813122524,1.000003131442607,1.0000050860932166,1.012589918916918,1.0038853142900956,0.9986791648204765,1.0105189741847667,1.0090475019989953,1.0048843210818728,1.0043420198893913,1.007579417788272,1.0086623113032303
0.7314990512333965,1.010509461321619,1.008137384115858,1.002568817021519,1.0317131211227633,1.0725944260445501,1.0256303611451532,1.0117831465686646,1.0087926444822062,1.000068563273956,1.000003713662444,1.0000031349411471,1.0000051170685211,1.0126353775003791,1.0038856665115121,0.9987061209100696,1.010532166914402,1.0090540626625286,1.0048885766807722,1.0043746080623837,1.0075915495648882,1.0087019079463646
0.7324478178368121,1.010520962567207,1.008271742256865,1.00256912001309,1.031741437486128,1.0727003234602868,1.025630803558793,1.011791428758133,1.0087983081292222,1.000068605073752,1.000003714632021,1.0000031442517439,1.0000051249623865,1.0127003612042278,1.0038913240112273,0.9987297155236179,1.0105330632626919,1.0090606921333152,1.0048992682796074,1.0043778060872226,1.0075942009315322,1.0087265876351401
0.7333965844402277,1.0105955612218456,1.0082754594181715,1.0025722238949122,1.0319168488436694,1.073035156460522,1.0256381528424017,1.011806967078437,1.008798767231074,1.0000686644188355,1.000003718856727,1.0000031463285382,1.0000051355909771,1.0127359679727734,1.0038934201162413,0.9987360362750706,1.0105635713102217,1.0090758563179374,1.0049097823256359,1.0043797115082729,1.007598451965477,1.008735885109538
0.7343453510436433,1.0105986537884326,1.008328949300958,1.0025749452550028,1.0320333688302328,1.073307867692624,1.0256394325218097,1.0118078376700332,1.0087998044046975,1.0000687951369611,1.0000037523662333,1.0000031574121637,1.0000051385695794,1.0127703181871155,1.0038945392372935,0.9987391924859131,1.010595200748953,1.009114887526522,1.0049183246507365,1.0043842899871007,1.0076007070314974,1.008750112044328
0.7352941176470589,1.010622556434631,1.008351975622189,1.0025767239471246,1.0320711622816934,1.073870949616603,1.02564063998578,1.0118151098191703,1.0087998044046975,1.0000688176637091,1.000003771165223,1.0000031612428315,1.0000051790806306,1.0127764664201726,1.0038945826972028,0.9987498583600378,1.01059786189341,1.0091314010986159,1.0049185240494451,1.0043895606801825,1.007604202322481,1.0087518779185445
0.7362428842504743,1.0106415645485094,1.0083602810909602,1.0025989806153102,1.0321415883348597,1.0738936393915806,1.0256410022731195,1.0118201142335976,1.0088023359972036,1.0000689288392794,1.000003817170088,1.000003182796131,1.0000052119646494,1.0127801199147812,1.0038946946365934,0.998755105409381,1.0106112263408669,1.0091394645392429,1.0049342868636884,1.004392364925198,1.0076189643196123,1.0087605691316788
0.7371916508538899,1.0106553883570084,1.00838701629081,1.002599440845082,1.0322072226133459,1.0741547339402766,1.025645376038732,1.011821135839434,1.0088133855792434,1.0000689435205403,1.0000039160251728,1.0000032086083988,1.0000052227434615,1.0128020390244774,1.0038953906516348,0.9987569065536885,1.010644021651944,1.0091507301774043,1.004937369751555,1.0043987577777749,1.0076206872340177,1.008760929468206
0.7381404174573055,1.010669706900823,1.0084226361576418,1.0026053910074404,1.0322098119331387,1.074841223022298,1.0256467062011199,1.011857977908378,1.0088159808069286,1.0000692940799067,1.0000041191913267,1.0000032137662873,1.0000052257022907,1.012810699541788,1.0039021894048685,0.9987593132000064,1.0106617789984151,1.009155263571023,1.0049445878182708,1.0044130738729669,1.0076526567675836,1.0087702520695236
0.7390891840607211,1.01075197647723,1.0085029921210755,1.0026231680014586,1.0324436224539997,1.07493501894911,1.0256468405390113,1.011860501052767,1.0088337782365333,1.000069298848009,1.000004119473211,1.000003242967157,1.0000052544493887,1.0128407950393197,1.0039064304786232,0.9987593132000064,1.0107278003184608,1.009157310378212,1.004955549072226,1.0044178391309724,1.0076638173871875,1.008788567847953
0.7400379506641366,1.0107615753004295,1.0085152521400294,1.0026254803270997,1.032499889873847,1.074983058445005,1.0256582224336388,1.0119093249573807,1.0088714322487629,1.0000693306932544,1.0000042907956093,1.0000032502761202,1.000005270844995,1.0129110658290674,1.0039107030444805,0.9987595979580345,1.0107744070636013,1.009162526865228,1.0049594027216826,1.0044192135077197,1.0076801216695865,1.0087975065111492
0.7409867172675522,1.0108053914617898,1.008756276224918,1.0026295006882724,1.0326129915293727,1.0752679874563473,1.0256590769669938,1.0119355292806187,1.0088816203590225,1.000069445267836,1.0000043449600113,1.0000032512614163,1.000005271453072,1.0129217515399211,1.0039175138879177,0.9987664346639251,1.0107867226398914,1.0091630780849132,1.0049613346330588,1.0044241155043763,1.007686381947196,1.0088100564508424
0.7419354838709677,1.0108120578085733,1.0088204166437256,1.0026393922289811,1.0327221924962182,1.0754346025319832,1.02566046638401,1.0119545314904126,1.0088888502208648,1.0000698674774875,1.0000043633725932,1.0000032799352039,1.0000052811043543,1.0129315948795747,1.0039196809317807,0.9987695163883127,1.0108194038649145,1.0091691311418218,1.0049691137141938,1.004427979903047,1.0076888412740383,1.0088225314053483
0.7428842504743833,1.0108474963904348,1.0088651826790247,1.00264190046955,1.0329214582140152,1.0758338756428971,1.0256685977738749,1.01197825790672,1.0088902409066554,1.000069886396523,1.0000044095203362,1.0000032962459013,1.0000052816607494,1.0130172245236009,1.0039210540084975,0.998778040956984,1.0108397619640725,1.0091695880785814,1.0049946215925116,1.0044307479723542,1.0076894924717785,1.0088240831465713
0.7438330170777988,1.0108605401514308,1.0089217763735627,1.0026431603428005,1.0329565764197008,1.0761838185277741,1.0256918712253644,1.0119806808028569,1.0088989047945331,1.0000700462281753,1.0000044616454562,1.000003323479127,1.0000052867929485,1.0130403143116113,1.0039215806344173,0.9987811851381042,1.0108444090057673,1.0091760564394388,1.0049969742614624,1.0044409631111386,1.0076904229866386,1.0088249108610003
0.7447817836812144,1.0109006643262413,1.008951524506548,1.002648747301038,1.0329583487795329,1.076397531383169,1.025699440113323,1.0119858182710446,1.0089108016411068,1.000070073005443,1.0000045014540704,1.0000033276182672,1.000005287206771,1.013064539979722,1.0039262737545436,0.9988102508109277,1.0108495428090591,1.0091776619541994,1.0050037757176595,1.0044699658427934,1.0076976495210372,1.0088494811022004
0.74573055028463,1.0109060721916692,1.009008770119939,1.0026682342401185,1.0333014398427867,1.076809526382501,1.0257114690787577,1.011986721578617,1.0089229649311626,1.0000702317707406,1.000004512640293,1.0000033302632445,1.0000053227092462,1.0131260151780386,1.0039297315218336,0.9988358111306188,1.0108552944178142,1.009187718005113,1.0050074857376063,1.004471634922819,1.0077036198940783,1.0088640682807106
0.7466793168880456,1.0109438867058989,1.0091409423720188,1.0026772208109294,1.033331302630997,1.0769263531056292,1.0257127647501778,1.0119971485036,1.0089452659082052,1.0000703463079763,1.0000045171773497,1.0000033323400386,1.0000053380483953,1.0131806801309546,1.003929948069675,0.9988426494300564,1.010867583032535,1.0091929266864899,1.0050094372335225,1.0044723272763378,1.0077038435460397,1.0088655526353691
0.7476280834914611,1.010961824936502,1.0091644651979874,1.002718427886292,1.0333497550677533,1.0770222320355793,1.025717331201949,1.0120005803732148,1.0089639431294959,1.0000703645899829,1.0000045523696928,1.0000033455705712,1.0000053506967563,1.0133406776309208,1.0039312636948905,0.9988437101034267,1.0108834775164723,1.009225407286352,1.0050212323590475,1.0044804187557985,1.0077044593328204,1.0088679321924934
0.7485768500948766,1.010962629369445,1.009245782191412,1.0027206805519584,1.0334270874051477,1.0770226568826935,1.0257180599866156,1.012005584848313,1.0089709843428625,1.000070388138387,1.0000045540714646,1.0000033518328395,1.0000053881837188,1.0136007091193895,1.003931615932429,0.9988494564233539,1.0108941663714968,1.0092282908999166,1.0050317434600282,1.0044822288076187,1.0077061076180895,1.0088756452473824
0.7495256166982922,1.0109635288009042,1.0094111258877907,1.002724192130565,1.0334847045425788,1.0771184038220634,1.0257423763277818,1.0120559838256786,1.0089730247098199,1.0000704688451416,1.0000046036564025,1.000003359287439,1.0000053986576518,1.01360258515,1.0039343671050478,0.9988503084287388,1.010912172366385,1.009237044681887,1.005034979168517,1.0044823890295238,1.007710648801035,1.0088893620109614
0.7504743833017078,1.0109789964543061,1.0094361375835206,1.0027307468559743,1.0337838481894723,1.0774043935241386,1.0257437790744666,1.0120740280309732,1.0090078730315661,1.0000704729907428,1.0000046271924496,1.0000033703677085,1.0000054029187673,1.013693089026584,1.0039385982838585,0.9988722004154156,1.0109329648350107,1.0092924222040103,1.0050357771659857,1.0044827514560042,1.0077134981166327,1.0088999257749565
0.7514231499051234,1.0109900174989137,1.0094867376592005,1.0027425411415047,1.0338316826429115,1.0778199082387838,1.0257440003106444,1.0120876904843503,1.0090225992894892,1.0000705040444027,1.0000046597731362,1.0000033810337134,1.0000054068944344,1.0138335289598077,1.003943507612936,0.9988776938440275,1.0109628111386293,1.009295791264054,1.0050484093797165,1.0044876664852864,1.0077459312721548,1.0089084273360924
0.7523719165085389,1.010995555294472,1.0094908887659517,1.0027500246551229,1.033894616242199,1.0780129808776837,1.0257562193313707,1.0120927013198229,1.0090262246969866,1.0000707496163177,1.0000047173454474,1.000003423912767,1.0000054079425316,1.0139217642140383,1.0039462588181427,0.9988924950856791,1.0109674259060397,1.0093194685961702,1.005052318989688,1.00448977514566,1.0077540439046548,1.0089130758800675
0.7533206831119544,1.0110152652688456,1.0096931324043714,1.0027504337905204,1.033978597373045,1.0781909954425337,1.0257569439078045,1.0120927822853565,1.0090420415057793,1.0000707848738928,1.0000048183404562,1.0000034360515648,1.0000054398098568,1.0140798988824502,1.003950128844863,0.9989054294927054,1.01096780445232,1.0093384132366485,1.0050578908317813,1.004498965213717,1.0077579347259933,1.0089503956363546
0.75426944971537,1.0110284037128674,1.0098612329982524,1.0027634849023292,1.0340567086248282,1.079353702776684,1.0257612653525345,1.012134794325809,1.0090450413132617,1.000071028340476,1.000004835620782,1.0000034479859843,1.000005453316373,1.0141741223794727,1.0039562509002586,0.9989128320006577,1.0110006327438545,1.009341659723574,1.0050825290605723,1.00450037227696,1.0077618603202618,1.009006491083016
0.7552182163187856,1.011208300791446,1.0098741043480162,1.0028464789082183,1.0340754451612733,1.0796209666470586,1.0257697873863036,1.0121351741550104,1.0090616664931247,1.0000712253404642,1.000004917606775,1.0000034544176224,1.0000054549575355,1.0142211518427913,1.003958058318782,0.9989274821695475,1.0110301129060335,1.0093699883218663,1.005090661155043,1.0045068174021916,1.0078076730907515,1.0090221801558859
0.7561669829222012,1.0112236264502517,1.0098830294342238,1.0028487202835987,1.0341396801317173,1.0798702623247132,1.0257705183997574,1.0121432318179828,1.0090738592139683,1.000071250107909,1.0000049496610395,1.000003462004603,1.000005455078072,1.0142543746848625,1.0039588142605906,0.9989406615462288,1.0110304098279537,1.0093720071771577,1.005104763057656,1.00452876673892,1.007819455509498,1.0090306880123416
0.7571157495256167,1.0112750558651327,1.0099030290076716,1.0028500128201063,1.0341755498721519,1.080021797945734,1.0257745014762274,1.0121575674584702,1.0091072933331628,1.0000714408828124,1.0000049512680538,1.0000034738774919,1.0000054589924299,1.0142880594138528,1.0039630712037049,0.9989425783450311,1.0110368162275203,1.0093962652475874,1.0051135209024207,1.0045293687668029,1.0078509754284442,1.0090349413378694
0.7580645161290323,1.0113052528092528,1.0100196473625385,1.002885226548011,1.0342319116807728,1.080172559010698,1.0257853852638439,1.0121595749795085,1.0091144944873178,1.0000714566713798,1.0000049636585704,1.0000034782484886,1.0000054643702487,1.0143693340019073,1.0039644668096839,0.9989461499504589,1.011057727555466,1.009443412128989,1.005116139082585,1.0045295676074542,1.0078595765437532,1.0090392690647123
0.7590132827324478,1.011319502789818,1.010070115655357,1.003192039461879,1.034362595340289,1.0810506630943109,1.0257873074906945,1.0121750287004527,1.0091168823949355,1.000071550488041,1.0000051122584215,1.0000035551733468,1.00000548091571,1.0143999005784907,1.0039654499142365,0.9989463649685533,1.0110749872487297,1.00945061075293,1.0051240314680945,1.0045465112180503,1.007861371302272,1.00904112629058
0.7599620493358634,1.0113948280355984,1.0101957837936468,1.0032969299264247,1.0344249854250338,1.0818652685933023,1.025788910115912,1.0122331210837565,1.0091181833175935,1.0000715630202177,1.000005317998561,1.0000035742743494,1.0000054932778066,1.0144040058896449,1.0039657788848075,0.9989499118530389,1.0110877326387218,1.0094615496513082,1.0051301401796413,1.0045544156716755,1.0078628197535793,1.0090532076885406
0.7609108159392789,1.0114435426155313,1.0103098340391987,1.0033445211557468,1.034430059043623,1.0819918036902214,1.0257907895394114,1.0122349113023934,1.0091217954117362,1.0000717554146061,1.000005458695647,1.0000036161699473,1.0000054972448065,1.0144080990743942,1.0039691981604457,0.998972864462665,1.0110942058344377,1.0094692498499787,1.0051365287930547,1.0045566897892388,1.0078679203058616,1.0090689615341553
0.7618595825426945,1.0114794190187164,1.0103827314204998,1.0033529279270996,1.0346792280859698,1.0820401865512825,1.0257987140610652,1.0122355770884193,1.00913057897814,1.000072092839129,1.0000054592640162,1.0000036492239848,1.0000054973047987,1.01449155162751,1.0039762928309577,0.9989968456123149,1.011105662177181,1.0094696268882468,1.0051424502917383,1.0045674030188425,1.0078727554838258,1.0090944834046207
0.7628083491461101,1.011497086708193,1.0104693045957107,1.0033628469872506,1.0348957258010325,1.082242835509633,1.0258114856066551,1.012246785684803,1.0091384222768855,1.0000721355073516,1.0000055637356842,1.0000036525112477,1.000005504942514,1.0145888711415598,1.0039838663226763,0.9990205655360672,1.0111292483070586,1.0094893414114594,1.0051427861034614,1.0045691131909908,1.007873371373826,1.0090968627917096
0.7637571157495257,1.0115093887008209,1.0104698575480164,1.003363785614953,1.0351298019536737,1.082705424096429,1.025812334910413,1.0122690199641013,1.0091423132732609,1.0000722223166498,1.000005721515921,1.0000036586682481,1.000005527705472,1.0146364724146033,1.0039842758406643,0.9990368444430271,1.01114566911115,1.009511100256202,1.0051610762936922,1.0045694211405072,1.0078737212566145,1.0091031575915461
0.7647058823529411,1.0115211667788855,1.0105423178618527,1.0033683970169875,1.0352839888224756,1.0838136080314371,1.025813591615583,1.0122737170641576,1.0091458002525666,1.0000723295468354,1.0000057469686503,1.000003687831627,1.0000055313756062,1.0146789956428304,1.003986244151258,0.9990537930918615,1.011207613220928,1.0095198747757583,1.0051743007515253,1.004571569490707,1.0078802046896849,1.0091040908740971
0.7656546489563567,1.0115368049477673,1.0105672446704737,1.003375681752718,1.0353085593253768,1.0842232695545635,1.0258141602663342,1.012296579648216,1.009197121413688,1.0000725139546174,1.000005748603703,1.0000036919934852,1.00000553230176,1.0147656076034963,1.003987335950769,0.9990618834323499,1.011212582212219,1.0095248089713518,1.0051770298380578,1.0045715992431166,1.007883606000776,1.0091079090722468
0.7666034155597723,1.0115583574267772,1.0105819055324743,1.003400356155521,1.035373520358767,1.084337614689963,1.025814924740757,1.012315453828144,1.009211690555709,1.0000725736600948,1.0000057601756267,1.0000037012574012,1.0000055395006027,1.0147753664934525,1.0039877917224795,0.9990684136278847,1.0112151325100827,1.0095382967379056,1.0051813186464125,1.00457514658961,1.0078868822556444,1.009122938933823
0.7675521821631879,1.0115960783367337,1.0107493003810566,1.0034098007702021,1.0355700615042716,1.0846022007654292,1.0258163993091072,1.0123170904791177,1.009232592479038,1.000072875643837,1.000005889636029,1.0000037247869527,1.0000055632824152,1.0148276901099362,1.0040019037126946,0.9990756394773761,1.0112914538859556,1.0095629677278972,1.0051842349320173,1.0045790356315998,1.0078998758857012,1.0091238343611741
0.7685009487666035,1.0116117376092721,1.01075793421195,1.0034111739489824,1.0357613737170543,1.0849581775627408,1.025817515567873,1.012324942434691,1.0092351205691235,1.0000729367248418,1.0000059265466523,1.0000037276470921,1.0000055655518083,1.0148555427669856,1.0040051972637765,0.9990808423327551,1.0113355348697013,1.0095730548710133,1.005187497688816,1.0045854425664449,1.0079079236906212,1.009124962125874
0.7694497153700189,1.0116209070128068,1.0108920480218568,1.003417598893792,1.0357983657095373,1.0861253867084202,1.0258272196758909,1.0123316660452528,1.0092416764774466,1.0000732710546392,1.0000059730267408,1.000003736874988,1.0000055686655478,1.0149247112277666,1.0040088686358302,0.999086106441722,1.0113519229114916,1.0095799664061367,1.005191947283191,1.0045875988890074,1.0079259247280765,1.00912820210525
0.7703984819734345,1.0116224378165983,1.0109146098272903,1.0034198646325718,1.0359748112712384,1.087541101228259,1.0258276095426417,1.0123418206596657,1.0092471115695756,1.0000733420966208,1.0000060313836838,1.0000037370058383,1.0000055751889165,1.014933887033566,1.0040375042264669,0.9990980637376838,1.0113601334325295,1.0095900213699682,1.0051930831530533,1.0045895840876828,1.0079328515790817,1.0091375388265915
0.7713472485768501,1.0116577122734043,1.010917995689582,1.0034237272917628,1.0359961135511242,1.0878320588048134,1.0258400640343115,1.0123615132034993,1.00925187225178,1.0000733535481212,1.0000060464996663,1.0000037500712755,1.0000055798974752,1.0149483801983328,1.004042010667854,0.9991003479300486,1.011365912857956,1.009598933805812,1.0051969121521858,1.0045947178421124,1.0079397204662732,1.0091606717314203
0.7722960151802657,1.0116583699581188,1.0109431403593752,1.0034262903073636,1.0360005303105793,1.0883016556461753,1.025842800949859,1.0123669641121267,1.0092675546709364,1.0000735855918943,1.0000060804427982,1.0000037662695422,1.0000055988853418,1.0149822742695653,1.004046077918675,0.999102404790627,1.0113848049799565,1.0096288528584825,1.0051987230359214,1.0045967423946853,1.0079819159852161,1.0091698001675673
0.7732447817836812,1.0116872855727934,1.0110456928155533,1.0034299704026748,1.0361039118622557,1.089723137222415,1.0258470363576246,1.0123786160408945,1.0092692029101615,1.000073663096009,1.0000061690908786,1.0000037704763876,1.0000056100514576,1.0149883930126025,1.0040540156131548,0.9991075075817862,1.0113881204387327,1.0096701538370916,1.005198819728897,1.0045981175744212,1.0079934573410485,1.0091753118079259
0.7741935483870968,1.0117096877700633,1.0110744810213679,1.0034333126041333,1.0361670431200232,1.0908648478932423,1.0258502883266467,1.0123875692221833,1.0092802367383134,1.000074118521703,1.000006270351216,1.0000037729434608,1.000005615559312,1.015028168392301,1.0040557621799533,0.9991087941782346,1.0113945851197619,1.0096996204899973,1.0052090368031628,1.0046008839625082,1.0080030430227234,1.0091778008612746
0.7751423149905123,1.0117495761084045,1.0110800002535638,1.003444664240492,1.0362193472456263,1.0942227063361845,1.0258574175882988,1.0123940731061727,1.0092868989825383,1.0000742343713935,1.0000063289942422,1.000003788164284,1.0000056157974315,1.015030759244471,1.0040625375432735,0.9991099690784453,1.0113977971666575,1.009706935780944,1.0052101124819164,1.0046060098266467,1.0080093196813327,1.0092063799976516
0.7760910815939279,1.011771294759268,1.0110831471212751,1.0034454667304504,1.0363783781912252,1.0959433129205094,1.025857551953789,1.0123946052632715,1.0092960302307892,1.0000743122533315,1.0000064609832477,1.000003819561275,1.000005622062271,1.0150334897630315,1.004070406876408,0.9991250325998164,1.0114013805306237,1.0097317446569496,1.00521028752472,1.0046145477671797,1.0080380449438389,1.0092100860855795
0.7770398481973435,1.0118308895740074,1.0110985926142466,1.003447738393906,1.0364774668272105,1.0964528302449148,1.0258629910983916,1.0123950379339182,1.0093059230719126,1.0000745891277498,1.0000065163614906,1.000003827265164,1.0000056451416215,1.0150632106448407,1.0040707156952295,0.9991361248582539,1.0114312663245204,1.0097769833310575,1.0052133217144212,1.0046205248110467,1.0080383804772166,1.0092162847843618
0.777988614800759,1.011871591399207,1.0111513654518702,1.003451144711969,1.0365693333422756,1.0977939639235537,1.0258635285633777,1.0124035646449987,1.00933414169806,1.0000746655469912,1.0000065618371252,1.0000038699574163,1.000005647856234,1.0150668404259597,1.0040828900156544,0.9991572719867856,1.0114706320460447,1.0097889470081172,1.0052133257480815,1.0046208297207768,1.0080400333266522,1.009229633775317
0.7789373814041746,1.0119046396557263,1.0112000857666912,1.0034541101283614,1.036619557572833,1.098297496210781,1.0258749099040498,1.0124059493556865,1.0093704731225601,1.0000748073200083,1.0000066481918524,1.0000039020959368,1.0000056539230653,1.0150722474063323,1.0040852981500181,0.9991592985267372,1.011471511897585,1.0098033298791569,1.0052146095140735,1.0046216712306872,1.0080445101840394,1.009231708894401
0.7798861480075902,1.0119058846454698,1.0113094124215798,1.0034675998041538,1.0367426231394938,1.0991462403100678,1.025884483627355,1.0124202636998645,1.0093983520392966,1.0000749255182364,1.0000066696923606,1.0000039211953666,1.000005662965324,1.0151128919940966,1.0040886605472694,0.9991754874726844,1.0114847276099934,1.0098160965357361,1.005219151494614,1.0046309202992927,1.0080823787818396,1.0092493424069742
0.7808349146110057,1.0119408614721244,1.0114490992452765,1.003475966361138,1.0367486559690104,1.0999423651087366,1.0259012309099027,1.0124222967593337,1.0094377288909102,1.0000755027872446,1.0000066994185548,1.000003927587359,1.0000056684731782,1.0151341796642455,1.0040887753549597,0.9991902862000068,1.0114864168900572,1.009839119629556,1.0052236209367356,1.0046378726571672,1.0081078560297454,1.0092495837986888
0.7817836812144212,1.0119414255210022,1.0118113865382985,1.003476166853944,1.0369067751616523,1.1005698098096377,1.0259046471248856,1.0124257990721568,1.009463152707003,1.0000758498305238,1.0000068088175362,1.000003960621597,1.0000056784147384,1.0151549085124338,1.0040896269340356,0.9991921521064767,1.0115055160039634,1.0098622319576727,1.0052314914111193,1.004642888827676,1.0081084502610245,1.0092497246402534
0.7827324478178368,1.0119825346293225,1.0118324791769944,1.0034807817351454,1.0369992491664968,1.1008051598191642,1.0259092112670762,1.0124605279206915,1.0094741461048922,1.0000760400817474,1.0000068246403544,1.0000039729046768,1.000005694008057,1.0152500601555152,1.0040899881864331,0.9992008019175963,1.0115540062940944,1.00988214883629,1.0052319697597156,1.004646599518145,1.0081152631072632,1.0092591478055195
0.7836812144212524,1.0120154568075388,1.0118380483587488,1.0034868933249264,1.0370062997298493,1.1008523694757848,1.025910204696336,1.0124683200713815,1.0094750626917817,1.0000760424310895,1.0000068246403544,1.000003979965866,1.0000057175122734,1.0153433353782575,1.0040958618019085,0.9992108005126671,1.0115808256907164,1.0099318218198445,1.0052400083854445,1.0046468207178552,1.0081376939375972,1.0092684977774011
0.784629981024668,1.0120490977688719,1.0118804797602168,1.003488100410061,1.0370611174394977,1.1011100820939403,1.0259109225908778,1.012472672437577,1.0094876801524617,1.0000770718765775,1.0000068269460771,1.0000039996019465,1.0000057273902212,1.0153606741998815,1.004100473929115,0.9992139953608262,1.0116174048022042,1.009934340334403,1.0052461117469813,1.0046515674690526,1.0081455244693982,1.0092760841146866
0.7855787476280834,1.0121372734988237,1.0119012514511219,1.0034971349422654,1.0371025773098352,1.101144467598615,1.025917761022401,1.0124855378123518,1.0094973046789082,1.000077091749084,1.0000068554374748,1.0000040068310414,1.000005729556872,1.015393463830395,1.004103417686228,0.9992174536471095,1.01167989662425,1.0099344369732735,1.0052505385219546,1.0046531975720239,1.0082058849237925,1.0092846528481005
0.786527514231499,1.012148125132538,1.0119167996150948,1.0035009052095016,1.0371902708266032,1.1017785754476344,1.025918478641074,1.0125114192205986,1.0095396182105822,1.0000771244548217,1.000006954573616,1.0000040147924814,1.0000057523084889,1.0155288114661043,1.004106439571422,0.9992217860141519,1.0116924458967815,1.0100014318277455,1.005254794603529,1.004680695964981,1.0082217526221375,1.009288598760314
0.7874762808349146,1.012148125132538,1.0119226785711999,1.0035060857307836,1.0373172586448822,1.102101384237398,1.0259221875285913,1.0125442572954062,1.00954383157494,1.0000777036114146,1.0000069790544792,1.0000040166940398,1.0000057658192911,1.015576223595558,1.0041137664806927,0.9992457285361281,1.0117098932349307,1.0100028982396698,1.0052617724417885,1.0046831072845455,1.0082319354271612,1.009288911204985
0.7884250474383302,1.0121511119417803,1.011955655347887,1.003506819872114,1.0376456024918235,1.102844372107882,1.0259242371627806,1.012553425165484,1.0095576253289187,1.0000777193256447,1.0000070362100555,1.0000040219923672,1.0000057998326444,1.0156830096711538,1.00411622705173,0.9992496842923179,1.0117111023615597,1.0100165914608945,1.0052665265270366,1.0046886106633452,1.0082408519544555,1.0092895244852318
0.7893738140417458,1.0121795871019739,1.0119725575163905,1.003512831467566,1.037722826491083,1.1038846846773838,1.0259244426133391,1.0125704409567142,1.009560843890343,1.0000777752186414,1.0000070593253039,1.0000040345057863,1.0000058208374005,1.0157900580975776,1.0041202740242094,0.9992578161987706,1.0117118824479845,1.0100289028242446,1.005268692998543,1.0046922334324053,1.0082691532017711,1.0093089862322524
0.7903225806451613,1.0121867430842986,1.0119945525344607,1.0035149113715842,1.0377937862152962,1.108121937324836,1.0259316246742352,1.0125749499493981,1.0095890274591848,1.0000780463136432,1.0000071130021586,1.0000040442560618,1.0000058320575034,1.0157947435961232,1.0041203888355148,0.9992652452261178,1.0117282108863548,1.010033677174012,1.005271675722184,1.0046937699633092,1.0082719767659283,1.0093337274176242
0.7912713472485768,1.0121917475270064,1.0120820183073767,1.003515245569017,1.0378256540313535,1.1090830707363413,1.0259498730768641,1.0125855759020739,1.0095920565189775,1.000078143126908,1.0000072783467957,1.0000040525651799,1.000005844282892,1.0157981090525836,1.004121283911125,0.9992693984746386,1.011739655156737,1.0100640688952152,1.0052737493808959,1.0046975002921494,1.0082822311133857,1.0093420704593623
0.7922201138519924,1.0122425580630294,1.0121763443844638,1.0035190687350062,1.0381031427287628,1.110009388491346,1.025953416715299,1.0126005192066847,1.009615976082253,1.000078225024622,1.0000073694385518,1.0000040559690517,1.0000058758368482,1.0158188879133365,1.0041247702002947,0.9992753075032588,1.0118359221205102,1.0100672377197881,1.0052763083648464,1.004698682762707,1.008293739664877,1.009349626187663
0.793168880455408,1.0122486420925276,1.012392186087441,1.0035222449658812,1.0381366830114191,1.110345033350117,1.0259564084674953,1.012616511933738,1.009639856501155,1.0000787470711103,1.0000074020369136,1.0000040686476963,1.000005876340062,1.0158207783903717,1.0041275189755705,0.9992755398797395,1.0118410962812963,1.010112742725113,1.0052814453003553,1.004698861760968,1.0083097349820056,1.0093498066651063
0.7941176470588235,1.0122573560005808,1.0127488647919893,1.0035298560325154,1.0382823034822013,1.1104829130452596,1.025959216169752,1.0126207490588128,1.0096806832267413,1.0000788055004914,1.0000074115013446,1.0000040716330882,1.0000059029056219,1.0158417679267835,1.0041294190714967,0.9992934195979065,1.0118813017499273,1.0101483780872818,1.0052837494804272,1.004717579010775,1.0083181493974613,1.0093703832899037
0.7950664136622391,1.0122615443542178,1.0129350376104294,1.0035316424422096,1.038298681965727,1.1105761081158891,1.025960772777049,1.0126306474500175,1.0096817547397268,1.000078808700117,1.0000074202630265,1.0000040919933912,1.0000059040818199,1.0159145345626925,1.0041333718635943,0.9993012825079466,1.0119008285950368,1.0101582925694697,1.0052906878107928,1.004718518374175,1.0083273710787863,1.0093736292319073
0.7960151802656547,1.0122716906014093,1.0129559673991544,1.0035375297081306,1.0383639160985907,1.110767070410916,1.0259610415351212,1.0126533394915616,1.009691719885912,1.0000789119171503,1.0000074601962443,1.000004105917347,1.0000059206255894,1.0159586646360754,1.004136393838937,0.9993353495462644,1.0119087489513467,1.0101681023873492,1.0053075493779202,1.0047222774359177,1.0083326137761524,1.00937731985708
0.7969639468690702,1.0122756628030976,1.0129604907084795,1.0035389283631484,1.0384573058467186,1.1115618616664882,1.0259630817009564,1.0126612490089628,1.0096962117705364,1.0000789650107897,1.0000074710089613,1.0000041107901207,1.0000059593403583,1.0159973994473115,1.0041410748998891,0.9993365538181314,1.0119131730518935,1.010185209060548,1.0053086954418862,1.004723998591733,1.0083345669321755,1.0093784635054088
0.7979127134724858,1.0123012843693873,1.012984778535954,1.0035473490500817,1.0385222904120934,1.1116933808557323,1.0259631910359743,1.0126624402360207,1.009701120096416,1.0000789887731805,1.0000075212183317,1.0000041122411887,1.0000059634928826,1.0160137552668607,1.0041476352255463,0.9993399410859871,1.0119211673713155,1.0101983942454167,1.005313873221837,1.0047347692496413,1.00833922623199,1.0094155545595032
0.7988614800759013,1.0124070431014,1.013000478615162,1.003556760792378,1.0385938229029794,1.1116974685165781,1.0259766428193013,1.0126865526695363,1.0097077231290776,1.0000789908667602,1.0000075902772447,1.0000041161589428,1.0000059921478792,1.016021302825631,1.0041492950133208,0.9993586255499904,1.011985721080868,1.0101983942454167,1.005321451566767,1.0047348363288866,1.0083407158762967,1.0094207087024627
0.7998102466793169,1.0124515587474159,1.013184169716696,1.0035610484384747,1.0386335661802575,1.1119551113661403,1.0259767061204645,1.012703284646508,1.0097226161401018,1.0000792372813163,1.0000075950772933,1.0000041169294733,1.0000060099888346,1.016030742789383,1.0041751827690044,0.9993963374988373,1.0120264185156704,1.0102049307910006,1.005327459435911,1.0047434147736252,1.0083698442800049,1.0094567286764038
0.8007590132827325,1.0125009893638655,1.0132119949874998,1.0035632579287959,1.0387025165839923,1.11208506805998,1.0259776585679532,1.0127065770067105,1.009727241075736,1.000079250966916,1.0000077238615173,1.000004125467198,1.00000601049687,1.016070116405426,1.0041764688076316,0.9994281743774776,1.0120640111873114,1.0102162460619433,1.0053303602219572,1.0047436513534824,1.0083835802417194,1.0094584153147295
0.801707779886148,1.0125083358566531,1.0134128741947102,1.003565792639158,1.038796575951576,1.1125789302093576,1.0259797288627972,1.012707487491577,1.0097322974109344,1.0000795207603992,1.000007815640255,1.0000041278377214,1.0000060182468782,1.016154481324984,1.0041767526324774,0.9994287647087419,1.0121368017039059,1.0102275335025002,1.0053337340546813,1.0047676551794804,1.0084101288564027,1.0094816656737557
0.8026565464895635,1.0125114687691072,1.013500447861534,1.0035734885782894,1.0388625751162706,1.1132318382398236,1.0259894772236844,1.0127098455151262,1.0097348816556018,1.0000804473663691,1.0000078369909284,1.0000041510149416,1.0000060209571888,1.0161982003550132,1.0041896108527086,0.9994385422946441,1.0121444808686964,1.0102450430792993,1.0053341516946726,1.0047693295581182,1.0084668318782235,1.0094824244506149
0.8036053130929791,1.0125603192514963,1.0137084541577877,1.0035801492579928,1.03894029032824,1.1135272211079008,1.025993406171098,1.0127242614790841,1.0097391092007937,1.0000807783048313,1.000007962772083,1.0000041602181287,1.0000060279001728,1.0162004282786574,1.0042059907650145,0.9994427848187588,1.012148820200834,1.010271187115893,1.0053346656081479,1.00477542764499,1.008469166605184,1.0095158006908276
0.8045540796963947,1.0125638606986123,1.0137349437164946,1.0035855728847067,1.0392719886710486,1.114263405368948,1.0259983712095342,1.0127469793733015,1.0097791014264632,1.0000809117155662,1.0000080107608382,1.0000041868681926,1.000006056682217,1.0162391498018541,1.0042080554175867,0.9994494968620118,1.0121649896923426,1.010327011048118,1.00534449962845,1.0047770258071236,1.0085296974030937,1.009534924785902
0.8055028462998103,1.0125758872392114,1.013946553616334,1.0035863520919817,1.0393785636493367,1.115840263786276,1.0260039139283526,1.0127664122329962,1.0097837130925755,1.0000814558155284,1.0000081056219476,1.0000041870881418,1.0000060686294243,1.0162796612393852,1.0042104544890382,0.9994942146009683,1.0121896783067001,1.0103382907418126,1.0053466355839253,1.0047798293021175,1.0085510224029972,1.009536162017563
0.8064516129032258,1.0126968704153485,1.0140180969208061,1.0035964270864666,1.0395485649360718,1.1161418255367106,1.0260049047591555,1.0127717747839093,1.0097922313623366,1.0000815748214484,1.0000081080986225,1.0000042830334108,1.0000060704486882,1.0163068182723054,1.0042107803761633,0.9995775535813263,1.012192154727784,1.0103464185490814,1.005357199881167,1.0047817702973363,1.0085568471202797,1.009541694563154
0.8074003795066413,1.0127266087019964,1.0140921176649436,1.0035987343435502,1.0396033105443163,1.116181901596801,1.0260113039293532,1.0127750415381336,1.0098068698212181,1.0000816060961124,1.000008108255477,1.0000042850615005,1.000006084206677,1.016335552373625,1.0042112167868062,0.9995981817223418,1.0122053644350268,1.010358120807542,1.0053596194866337,1.0047844637162873,1.0085880412899029,1.0095578827047076
0.8083491461100569,1.012730475298083,1.0140990105214276,1.0036004045166784,1.0396218749817723,1.117287027517164,1.0260133056115914,1.0128106948249178,1.0098191267313843,1.0000816298722126,1.000008213025773,1.0000042902311526,1.000006109439834,1.0163436374991197,1.004212114380648,0.9996172377026044,1.0122211992373036,1.010365027095636,1.005360738407559,1.0047858642249186,1.0085890210525277,1.0095586228822429
0.8092979127134725,1.012736383437834,1.014272165831514,1.0036055061942066,1.0396449260201277,1.1175356136699086,1.0260140805509437,1.0128186055713722,1.0098213476864273,1.0000819239749796,1.0000083158609774,1.0000043427566452,1.0000061280672163,1.016361261334598,1.0042133708348109,0.9996186320190961,1.0122429510169548,1.0104445443776984,1.0053609433562545,1.0047880911999638,1.0086232301754074,1.009566939520274
0.8102466793168881,1.0127674237205748,1.014319139449883,1.0036069351847616,1.0396785161165696,1.126047930209831,1.0260144837090255,1.0128492985534503,1.0098448950741972,1.0000823609865301,1.0000083213214892,1.0000043540037,1.000006160514507,1.0163777580563855,1.004220284422683,0.9996276169051428,1.0122771782820286,1.0104485551251896,1.0053675813745104,1.0047907196396852,1.0086379852395928,1.0095781847866234
0.8111954459203036,1.0128157245372014,1.0143707054859052,1.0036085616745196,1.0397895113053868,1.1275839882304672,1.0260193215303735,1.012877389616273,1.0098757092567399,1.000082422160564,1.00000836655492,1.000004386389092,1.0000061956568433,1.0165465504726103,1.004220534114127,0.9996292328229265,1.0122850914354897,1.01046233176476,1.0053755270173887,1.004792821892287,1.0086401399016314,1.0096315040675468
0.8121442125237192,1.0128975924985242,1.01440372321879,1.0036105703222689,1.0399930165588458,1.1292242896875795,1.0260312976433439,1.0128885348491454,1.0098798232096255,1.0000828338922274,1.0000084078500195,1.0000044237198158,1.0000062088274255,1.0165483145423575,1.0042207648421029,0.9996342834593234,1.0122992618639812,1.0104720732676775,1.0053928503572012,1.0048119170692167,1.0086566327098057,1.0096442865176256
0.8130929791271347,1.0129344882726004,1.0145218535692997,1.0036131117830107,1.0400505461230205,1.1293396127831656,1.0260367918449713,1.0128957623328567,1.009900282569182,1.0000831779385004,1.0000084256631374,1.0000044456597703,1.0000062211874532,1.016563369679876,1.0042243366961578,0.9996357377851371,1.012310673270899,1.0104803153509836,1.0054079190864873,1.0048143647991463,1.0086591387926807,1.0096516330242196
0.8140417457305503,1.0129459772862823,1.0145976927724032,1.003618537052046,1.0403857322015437,1.1307564011519085,1.0260397777069499,1.0129006118831565,1.0099195309905784,1.0000835021252037,1.0000084747054039,1.0000044522396936,1.0000062223604613,1.0165830106202645,1.004224632077421,0.999642066924566,1.0123124794259184,1.0104999438545588,1.0054113335841672,1.0048289629464144,1.0086698490372608,1.0096593555971871
0.8149905123339658,1.0129541497293917,1.014612719072846,1.0036316610451637,1.0403888183828982,1.1329238313775352,1.0260446342000666,1.012964931985066,1.0099697782385817,1.0000837512183576,1.000008548843246,1.000004503737604,1.0000062229965405,1.016606327160274,1.004228931218307,0.9996521033799239,1.0123523242274617,1.0105061153475752,1.0054267179785832,1.0048316906113606,1.0086720798250315,1.009668415289663
0.8159392789373814,1.0130992572548947,1.0146264257071833,1.0036415197217587,1.0404724659369495,1.1336811028993206,1.0260461119248532,1.0129659234219601,1.0099711933239655,1.0000842704823907,1.0000085696060323,1.0000045194016476,1.0000062278026223,1.0166083825598413,1.004240737756349,0.9996604155168467,1.0123660878027183,1.010534802507967,1.0054384523108884,1.0048331142792242,1.0086828765634264,1.0096790633928683
0.816888045540797,1.0131215567094254,1.0147231927437117,1.0036416287929812,1.0406678847029414,1.1340399142682256,1.02604977556644,1.0129666424625252,1.0099916151519894,1.000084274010122,1.0000086130869688,1.0000045203020684,1.0000062305978712,1.0166189735855622,1.0042491294599527,0.9996623940465986,1.0123686283705082,1.010546962218319,1.0054436361353856,1.0048338574932751,1.008707990181432,1.0096842577829352
0.8178368121442126,1.0131911647656147,1.0147919980650102,1.003643743381143,1.0408370669930027,1.1344456369776577,1.0260500508348573,1.0129786064651662,1.0099931573071173,1.0000844376484423,1.0000086877214909,1.0000045346785924,1.0000062538728665,1.0166587928418975,1.0042640906962679,0.9996696638538086,1.0123894762504746,1.0105610863873977,1.0054458960199073,1.0048402355346324,1.0087101898950954,1.0097167225820083
0.818785578747628,1.0132377842599087,1.0150433994089851,1.0036449416910262,1.041039227432144,1.1361166252521822,1.0260522579233744,1.0129896159975365,1.0100015833563702,1.0000847462895097,1.0000087646280988,1.0000045469581251,1.0000062683232909,1.0166713449203522,1.0042728223044388,0.9996774156747776,1.0124567352114078,1.0105782742107632,1.0054512904834783,1.004843656595506,1.0087143987306262,1.0097202325766959
0.8197343453510436,1.0132991196720424,1.0151587192320233,1.0036464111588195,1.0411503975523972,1.1366744085220788,1.0260575860099521,1.0130155788108317,1.0100523314386682,1.0000851109276472,1.0000088137883842,1.000004554053145,1.000006269728333,1.0166714987778243,1.0042761417733213,0.9997300876190927,1.0124970503463038,1.0106110456238853,1.0054514863532098,1.0048464375106176,1.008720107283135,1.0097613084447152
0.8206831119544592,1.0133107835337167,1.0153316582193164,1.003651930859747,1.041282154816238,1.1368182478687447,1.0260592181049455,1.0130189647113346,1.0100600762724372,1.000085410296373,1.0000088619401166,1.0000045606428989,1.0000062727827452,1.0168470819242532,1.0042763686643033,0.999754300426517,1.0124970503463038,1.0106207329710426,1.0054551055707779,1.0048569936584835,1.008745170118587,1.0097905679223438
0.8216318785578748,1.01332759767692,1.0153848028122883,1.0036550134726094,1.0413007946446902,1.1368182478687447,1.0260606281058353,1.0130190636433234,1.010060591146575,1.000085491531348,1.000008862002735,1.0000045656112875,1.0000062826574996,1.0168557026955745,1.0042786908325008,0.9997591173346032,1.0124983874594289,1.010666437899691,1.0054553062227478,1.004860388626424,1.0087534645804856,1.0098202960494795
0.8225806451612904,1.0133398650343208,1.0155426258339824,1.0036678656070426,1.0413404763347331,1.1379377160367337,1.0260642063857313,1.0130271144792118,1.0100666654562622,1.0000862020203833,1.0000090094684793,1.0000045744940917,1.0000062886691001,1.0168767858200514,1.0042801279811544,0.9997597579001537,1.012511881701258,1.0106684452227983,1.0054618871320524,1.0048612106070702,1.0087670496664018,1.0098384213839249
0.8235294117647058,1.0133643303362925,1.015546124430136,1.0036690203574492,1.0416310685481507,1.1383557267923283,1.0260807180859195,1.013036733483112,1.0100845411889867,1.0000863438487884,1.0000090505604475,1.0000045958670776,1.000006294484951,1.0168819283557209,1.0042809586925396,0.9997657217070626,1.0125306134025691,1.010686050577322,1.0054643232989633,1.004863933990241,1.0087788520482763,1.0098477374130734
0.8244781783681214,1.0133692453457102,1.0156783319784357,1.0036743485799648,1.0416463324075613,1.138592859121991,1.0260808645131054,1.0130667667422828,1.010086227532502,1.0000863815553624,1.0000091037111778,1.0000045986625699,1.0000063185085462,1.0169024180418889,1.0042833444524677,0.9998048541251371,1.0125589445180478,1.0106899780357772,1.005466476952119,1.0048647678895348,1.008798426315134,1.0098696758764414
0.825426944971537,1.013377406573978,1.015701720211219,1.0036772646630998,1.0417139184002113,1.1387919483618216,1.0260811333026372,1.0130719184450352,1.0100910343411913,1.0000866607901677,1.0000091460681062,1.0000046121998627,1.0000063538018131,1.01690494457449,1.0042854003030395,0.9998053455044139,1.0125688371937143,1.010696612035705,1.0054682286847028,1.004871645315701,1.0088069995661222,1.0098823298589963
0.8263757115749526,1.0134171689834466,1.0157249478461152,1.0036830070720828,1.0417714319277471,1.138827510597153,1.026082507241059,1.0130726636286969,1.0100954715424502,1.0000867225178138,1.0000093131720664,1.0000046275365873,1.000006356516124,1.0169394441186785,1.0042855697718296,0.9998141750203025,1.012569977964757,1.0107034282011442,1.0054761179210112,1.0048722358614892,1.0088200096087936,1.0098996047360802
0.8273244781783681,1.0134529623113329,1.0157384607101438,1.0036855988219837,1.0418956991064154,1.1390687427948463,1.0260829715377477,1.0130730438098574,1.0101090062770433,1.0000867672225253,1.0000093217445774,1.0000046275365873,1.0000063660923186,1.0169460010786526,1.004288829737548,0.9998323585324637,1.0126058220098841,1.0108337635430689,1.0054779582690363,1.004884252307951,1.0088567947394862,1.0099061632306805
0.8282732447817837,1.0135029431085751,1.0157562001532472,1.0036858702118912,1.0419086224694774,1.1392377396033055,1.026083342984019,1.0130917969572935,1.0101173497429403,1.0000868494826636,1.0000093660075469,1.0000046848627202,1.0000063817257399,1.0169704154983599,1.0042953358576523,0.9998517708931893,1.012631593946213,1.010834752883696,1.0054830843555567,1.0048843998949064,1.0088674757929121,1.009922644221095
0.8292220113851992,1.0135311057633951,1.0157674966134094,1.0037040330526825,1.0421623556709276,1.1397625815552457,1.0260883164604575,1.0131260907083088,1.0101229261196252,1.0000871147576882,1.0000094416879253,1.0000046863454832,1.0000063883834787,1.0169876484496214,1.0042973917327718,0.9998562782444921,1.0126590953651529,1.0109190685828646,1.0055039195348885,1.004899732801479,1.0089005452883184,1.0099662263550229
0.8301707779886148,1.013592269735472,1.0157974119074098,1.0037053655951735,1.0423584434602478,1.140690129663845,1.026095014914534,1.0131594754298285,1.0101388772072577,1.000087208369065,1.0000094703670217,1.0000046863454832,1.000006404451217,1.0169937281818793,1.0043121657827736,0.9998967448562468,1.0126975356902121,1.0109435377519365,1.0055042489773218,1.0049110592432788,1.0089109427753684,1.009974699562882
0.8311195445920304,1.0136057787101311,1.0159762130857768,1.0037182373666307,1.0424626571531481,1.142107569686975,1.026095014914534,1.0131723522971032,1.0101553204748899,1.0000874565269755,1.0000095075256104,1.0000047113025199,1.0000064205923538,1.016995136454992,1.0043142513270824,0.9999245303043237,1.0127276757186445,1.0109639041504048,1.0055097080558615,1.004911353445845,1.0089208530365763,1.009999003013636
0.8320683111954459,1.0136073287558118,1.0160185598184388,1.0037196648391926,1.0425532400457391,1.1422016554406504,1.026095464145043,1.0131773243230355,1.0101618581991636,1.0000874661382197,1.0000095262840436,1.00000472613161,1.0000064295187614,1.0170049223271593,1.0043259457885452,0.9999415470977823,1.0127466862170909,1.0109858622840135,1.0055126174611173,1.004912288392384,1.0089305410872118,1.0100223555724546
0.8330170777988615,1.013614535278708,1.0160203545024533,1.003723369010134,1.0430503016685946,1.1423221268874706,1.0261051366221403,1.0131917512879136,1.0101665936085946,1.0000874746767912,1.0000096535647236,1.0000047338085676,1.000006440907886,1.0170163467048372,1.0043335934461728,0.9999962365876847,1.0127509814459486,1.0109913774036827,1.0055324862410673,1.004918324642414,1.0089358954708052,1.0100244844220316
0.8339658444022771,1.013709193779128,1.0160390782024136,1.0037238154195038,1.043054205333915,1.1428757722084713,1.0261064203594517,1.0131968371383697,1.0101701669732133,1.0000875203372808,1.0000096573875423,1.0000047825932576,1.0000064974826197,1.0170449451335126,1.0043410089714406,1.000006261016562,1.0127790202353002,1.011042420020896,1.005535416647588,1.0049259668857882,1.0089372756174328,1.0100334900194359
0.8349146110056926,1.01372595067001,1.01606135805139,1.003723900373955,1.0430788586333037,1.1428832372079325,1.0261072242801224,1.0132193259277158,1.0101709892904154,1.0000875798260203,1.000009752981005,1.0000047897406854,1.0000065165145535,1.0170589103409824,1.0043423876111004,1.000015545608188,1.0127987389881985,1.011057714253416,1.0055418578135566,1.00493041194779,1.008950419445708,1.010051424861473
0.8358633776091081,1.0138498313297402,1.0160744869120981,1.0037246671812463,1.0431620626049007,1.1433429669557869,1.0261096335439865,1.0132251802055323,1.0101783063608913,1.0000877531807455,1.0000097712600349,1.0000047964355514,1.0000065217232623,1.0170621793477068,1.0043455017010867,1.0000210155353018,1.0128720244590592,1.0110757555289323,1.0055542513762614,1.0049375100452753,1.0089625303586318,1.0100525822360102
0.8368121442125237,1.0138631137717589,1.0161186814570617,1.0037301407109518,1.0431764844156595,1.1440374039204961,1.026125683175677,1.0132322035556673,1.0101976102275385,1.0000877613433727,1.0000099286277684,1.0000048093485423,1.0000065252195007,1.0170639022283987,1.0043493524922185,1.0000556091367798,1.0128778821382978,1.0111176000378768,1.0055577551490738,1.004938934477538,1.0090232661876077,1.0100555231454518
0.8377609108159393,1.0138730973731502,1.0161367032979507,1.0037302226618523,1.0431848669407469,1.1449948822202272,1.026126007693185,1.013241540837368,1.0102043705076125,1.0000877843845564,1.0000102369071988,1.0000048252795561,1.0000065375100091,1.0170834995598856,1.004352500674528,1.0000607605215754,1.0129262870266442,1.0111593649399309,1.0055606954130683,1.00494570630124,1.0090309437137182,1.0101083945933371
0.8387096774193549,1.013930425473734,1.0161634936526729,1.0037653700506053,1.043451062670716,1.1453231131805328,1.0261313693748642,1.0132456352437809,1.010210680876729,1.0000878574377174,1.0000102513369213,1.0000048465602276,1.0000065408411338,1.0170899793373807,1.0043624646854934,1.0000670422770326,1.0129431823962698,1.0111671828284994,1.0055632784848063,1.0049522815833434,1.0090322084162806,1.010127771603971
0.8396584440227703,1.0139952419911427,1.016193017738528,1.00376890305309,1.0435780580914988,1.1475464234001302,1.0261340539571167,1.0132515577451051,1.0102574639450528,1.0000878830579163,1.0000103051042224,1.0000048744211614,1.00000655346429,1.0170952655408287,1.0043722207171113,1.0000915991806896,1.0129459331852828,1.011211480802041,1.0055717295194917,1.0049604054876689,1.009034523439936,1.0101363448983243
0.8406072106261859,1.0140273265885555,1.0163473229299402,1.0037770762148996,1.0436105414353094,1.148899498816707,1.0261357357056233,1.0132706084410872,1.0102661405204163,1.0000878832923628,1.0000103998122725,1.0000048816502627,1.0000065546166736,1.017099326874456,1.0043792020128255,1.0000945722445336,1.0129495495587,1.0112148158526422,1.0055806683991768,1.0049698859606724,1.0090456028070325,1.0101773789702735
0.8415559772296015,1.01416425198313,1.0163623684342786,1.0038045998330112,1.0438381427889678,1.1491484879901959,1.0261413209437502,1.013276514860401,1.0102862490942215,1.0000881074245813,1.000010533331929,1.0000048879919419,1.000006567003105,1.0171150483141032,1.004381294457301,1.000097744434719,1.0129813415478055,1.0112667557559034,1.005595112141081,1.0049704168137132,1.0090475536880241,1.0102122300615424
0.8425047438330171,1.014173652445312,1.0164338350684363,1.0038376800830486,1.0438533351321726,1.1499453157777244,1.0261567383271222,1.0132937058709268,1.010308067470826,1.0000881649715776,1.000010533331929,1.0000049232058579,1.000006581648149,1.0171174915084018,1.0043897342374069,1.0001138914322738,1.0129871698922652,1.0112778395100872,1.005596599586698,1.0049704803117998,1.009080528023107,1.0102138609362241
0.8434535104364327,1.0142787427670963,1.0164639950677834,1.003841142759288,1.0438561044291819,1.1513713460959178,1.0261783830758922,1.0132990017552415,1.0103216932908003,1.000088686067685,1.000010587014729,1.0000049964659992,1.0000065901206932,1.017149728470664,1.0044069477862252,1.000114231157774,1.012987265116094,1.0112978771086718,1.0055988777852076,1.0049816321204872,1.009099498903099,1.010246931188592
0.8444022770398482,1.0143177163022519,1.0165533318022135,1.0038573137897522,1.0439405403602284,1.1562265499775257,1.0261783957245634,1.013299474254977,1.010334950550948,1.0000888225583984,1.0000106324567064,1.00000503124617,1.0000066148214872,1.0172060786810515,1.004407687638541,1.0001476730323715,1.0129929532803446,1.0113068178581592,1.005604672942838,1.0049962486000972,1.009109933910572,1.0102777293784122
0.8453510436432637,1.0143677567783995,1.0166799622898102,1.0038658262180087,1.0441058866063644,1.1564209257583429,1.0261784119065,1.0133056720158782,1.0103655879470135,1.0000888657153113,1.0000106645585036,1.0000050340411122,1.000006657944189,1.0172398081521956,1.004420408857623,1.0001617700013516,1.0130425614872336,1.0114159044401194,1.0056092046503635,1.004998348216222,1.0091155642970064,1.0102832521982925
0.8462998102466793,1.0143914750482859,1.0167845199605572,1.0038701110072543,1.0441357462477512,1.1564708373917165,1.026178618495285,1.0133086385405474,1.0103805563229442,1.0000888849660885,1.0000106829715831,1.0000050400773652,1.0000066620790897,1.0172633876712165,1.0044208327096684,1.0001617830433709,1.0130463164810644,1.0114362140428934,1.0056096224047923,1.0050019157294672,1.0091198248114173,1.010283763762105
0.8472485768500949,1.0144288994858919,1.0168216260379412,1.0043489092876097,1.044138432346894,1.157414908433645,1.0261788873104238,1.0133188862176221,1.01040191237131,1.000088970048922,1.000010921181844,1.0000050421706355,1.0000066780098253,1.01726856681242,1.0044211487198553,1.000185268465333,1.0131001231017658,1.0114583910698116,1.0056183292713226,1.0050091834106492,1.0091305259093815,1.0103112110367618
0.8481973434535104,1.014493903940125,1.0169652646314409,1.0043586885883202,1.0441563991542815,1.1595700365805575,1.0261830502150036,1.0133563811010908,1.0104229907172912,1.0000894909232805,1.0000109266309256,1.000005066486853,1.000006682771317,1.0172717832035032,1.0044365586036053,1.0002184980509585,1.0131980706904213,1.0115123398316181,1.0056224628871548,1.005015652095631,1.0091411836048039,1.0103345681913867
0.849146110056926,1.0145449338228354,1.0169712264879915,1.004360702241826,1.0441570777690716,1.1602721878292162,1.0261876873713744,1.0133908163520187,1.0104263855675566,1.0000895585972405,1.0000109902126773,1.0000050871250834,1.0000066915666257,1.0172720227438299,1.0044432764587328,1.0002303892488515,1.0132213413900746,1.0115523327684315,1.005629269018015,1.0050211081453153,1.0091709654961263,1.0103482059151399
0.8500948766603416,1.0145802274849567,1.0170547829531107,1.0043822748648807,1.0447157398133182,1.1643414835865178,1.0261903723769716,1.0133914872747705,1.0104485536053014,1.0000897764880288,1.0000111455561558,1.0000050922966959,1.000006693674032,1.0172760871835813,1.0044552364318209,1.0002596438562672,1.0132397491874874,1.0115657065531616,1.0056457741326732,1.0050225276422622,1.0091994833795093,1.0103829064408136
0.8510436432637571,1.0145807001617515,1.017449873057802,1.0043976038097329,1.0448770692886313,1.1665389612156072,1.0261908288556614,1.0133932133583408,1.0104686183688312,1.0000898213035445,1.0000112824971674,1.00000510271168,1.0000067356786566,1.017299927283296,1.0044603010727915,1.0002630788105176,1.0133439061039007,1.0115682633506151,1.0056473479942303,1.005026907611987,1.0092132343507523,1.0103832255604162
0.8519924098671727,1.014690444262539,1.017475558004353,1.0044049284963033,1.0449485270593548,1.1693165284351352,1.02620718098881,1.0134263919399906,1.0104740309632434,1.0000902897120771,1.000011344885045,1.0000051184030523,1.0000068053182556,1.0173709031298148,1.0044611458830937,1.0003018647126172,1.0133632463557105,1.0115685021531353,1.005655280519245,1.0050450529680846,1.0092434397375176,1.0103946642644386
0.8529411764705882,1.0146936753400841,1.0177420866636342,1.0044280222966768,1.0450963741767416,1.169676773574273,1.0262168477549078,1.0134300141683337,1.0104740719702785,1.000090499794132,1.000011359959322,1.0000051239356516,1.0000068269262492,1.0174159541153285,1.0044663007479118,1.000340860287857,1.0133765236943888,1.0115787505883578,1.0056693217013402,1.0050526827718067,1.0093131945736329,1.0104173312782847
0.8538899430740038,1.0151814542004332,1.01787108218632,1.004434339203647,1.045223545662234,1.1766287138381217,1.0262184567177424,1.0134351267467276,1.0104823169212662,1.000090743962392,1.0000113759234779,1.000005226476488,1.0000068295977467,1.0174326318490678,1.0044671226506323,1.0003697823087683,1.0133999366018838,1.011586372298381,1.0056710419039754,1.005054460344582,1.009316763121358,1.0104220103952852
0.8548387096774194,1.0153038411962854,1.0178794330428202,1.0044416414945598,1.045283639126377,1.1781778720871243,1.0262236503609308,1.0134752976985348,1.0105293573298662,1.0000907910554433,1.000011428943783,1.000005246093882,1.0000068331587086,1.017449201562779,1.0044671590514191,1.0003789340236025,1.0134191559586192,1.0115929317567125,1.0056733269089122,1.0050582923154117,1.00932185218688,1.0104265889869049
0.855787476280835,1.0154507395703378,1.0179335385242154,1.0044455184496073,1.04528537724356,1.1784401553152435,1.0262315497529104,1.0135130358781146,1.010540007990746,1.0000910356780524,1.0000114538144225,1.0000052985434633,1.0000068334968306,1.0174887048400376,1.0044790570754938,1.0004424272398782,1.0134245070339705,1.011609724019957,1.0056788543494661,1.0050641261122812,1.0093886172737867,1.0104310498110558
0.8567362428842504,1.0155177659130952,1.0180681574230768,1.0044530045379385,1.0452914428155875,1.178817458512257,1.0262364461233235,1.0135532118221493,1.0105535210294159,1.0000912145020768,1.0000115550248392,1.0000053187149498,1.0000068379565923,1.0175045447374433,1.004486519950079,1.0004632253483337,1.0134407948903155,1.0116865545623883,1.0056847969100118,1.005084711409123,1.0094407606516609,1.0104676884362662
0.857685009487666,1.0155957555910622,1.0181237557972862,1.004474758981536,1.045427107824642,1.1790578660457167,1.0262445996535836,1.0135900305646115,1.0105596643792216,1.000091276653622,1.000011568726465,1.0000053192360379,1.0000068812196765,1.0175532448293043,1.00449374137446,1.0004728894543662,1.0134951729702262,1.011704099174666,1.0056879264671283,1.0050922888824971,1.009467140855608,1.010478359357379
0.8586337760910816,1.0156622046985495,1.0181434283502568,1.004499430896285,1.0456317198077216,1.180289943547305,1.0262454929464238,1.013592804512377,1.0105954028332853,1.0000912841156189,1.0000116662545937,1.0000053837200324,1.0000068994406501,1.0175687520986048,1.0044942094684917,1.0004844566169597,1.0135730054187277,1.011787770427044,1.00568912093956,1.0050989676790867,1.009469788276591,1.010507808034059
0.8595825426944972,1.0157378831302357,1.0181582585382862,1.0045114258434864,1.0458204675842644,1.1818209106111928,1.0262455866147342,1.013621859960919,1.0106116212841263,1.000091348962417,1.0000117002362174,1.0000054357475552,1.0000069123742348,1.0175880592617579,1.0044944749317795,1.0005024805781548,1.0136120154446786,1.0117965814681855,1.0056936456872334,1.0051101492723087,1.0095197358776118,1.0105153494321941
0.8605313092979127,1.0158817724364861,1.018169810873934,1.0045204641752632,1.0460618319108315,1.182564785041183,1.0262465667074359,1.0136794662203186,1.0106308445171925,1.0000917655770214,1.0000117986972887,1.0000055094895062,1.0000069454704485,1.0176376857982115,1.004497487680032,1.0005264744560893,1.0136900099593051,1.0118215461955213,1.0056973649142114,1.0051117435964478,1.0095326473714519,1.0105348953899584
0.8614800759013282,1.0159405991351056,1.018213883683205,1.004521588774366,1.0460695500078563,1.183113339405053,1.026257374091475,1.013723453105263,1.0106579232246324,1.0000917661135158,1.0000118510533802,1.0000055475696645,1.0000069908373233,1.0176732361704302,1.0045121897720706,1.000595869650625,1.0136901469025918,1.011822842032392,1.0056990727390214,1.0051193520624044,1.0095365798788898,1.0105398802094212
0.8624288425047438,1.0162312267073392,1.018390538038943,1.0045237652699415,1.0460724872804599,1.183634229082671,1.0262595143019466,1.0137859077681648,1.0106600628270657,1.000092322293094,1.0000118673948593,1.000005558150353,1.0000070006694108,1.0176975533425763,1.0045235637919883,1.0006228517221305,1.013748169474133,1.011858643753078,1.0057038087800134,1.0051241593559763,1.0095788422473775,1.0106400065009127
0.8633776091081594,1.0163699351959068,1.018395778941543,1.004527771981977,1.0461558592801716,1.1838786337407612,1.0262665147661918,1.0138056560029898,1.0106871499648569,1.0000927783839157,1.0000119935205876,1.0000055711526608,1.0000070178411948,1.0177101928515873,1.004530779330217,1.0006664134126098,1.0137485511010513,1.011903181690172,1.0057041945205694,1.0051255789984725,1.0095822492484527,1.010640397638708
0.864326375711575,1.0163848285631722,1.0184082638106238,1.0045378921310182,1.0463969487113187,1.1849594235488667,1.0262818557026512,1.0138470185587092,1.0107052299342785,1.0000930429688855,1.000012033184008,1.000005583594395,1.0000070650823638,1.0177129627486965,1.0045336051074822,1.000669849763732,1.0137511009331708,1.011906107380915,1.0057213831809566,1.0051262274827921,1.0095888967841662,1.0106741561089616
0.8652751423149905,1.0164042374344529,1.0188442488686287,1.004543864547569,1.0465301215892464,1.1855031666274154,1.026288746535486,1.0138505733096441,1.0107417849047677,1.000093049542561,1.0000121792128842,1.000005634827392,1.000007118350161,1.0177149263764196,1.0045370514618508,1.0006866413833524,1.0138087877596387,1.0119153761335584,1.0057238935861985,1.005130564682666,1.0096205783094938,1.0106840019728238
0.8662239089184061,1.0167290460503546,1.0188722642751218,1.0045513502986865,1.0465301215892464,1.1894815892073434,1.026291532300452,1.013886151460081,1.0107587603251516,1.0000931420437715,1.0000121891894624,1.0000056550274528,1.0000071423349328,1.0177279998499862,1.004540495706684,1.0007038818829583,1.0138188509579653,1.0119573994990176,1.005724786172371,1.005132552118451,1.0096355246494397,1.0106946807659563
0.8671726755218216,1.016759887709407,1.0189891794682555,1.0045620649147218,1.0465516409131876,1.19009927323474,1.026298666425132,1.0139022481268953,1.01077676252005,1.0000935653542768,1.0000122269456517,1.0000056705289457,1.0000071561104809,1.0177330273385048,1.0045486777516388,1.0007319443551088,1.0138414285258395,1.0119663621580322,1.0057320784310437,1.0051415596403688,1.0096479541667165,1.0107150700816063
0.8681214421252372,1.016768076244411,1.019125388107063,1.0045638969762232,1.0466485437649549,1.1903562067713287,1.026311941086736,1.0140158915336521,1.0107890496127303,1.000093788750596,1.00001237321258,1.0000057374153049,1.0000071923333398,1.0177494729661478,1.0045511901728414,1.0007745257604972,1.0138631712004662,1.011992314894961,1.0057380926030968,1.0051428374120321,1.0096777663616774,1.0107354066404879
0.8690702087286527,1.0169898829775839,1.0191611745838753,1.0045693456871216,1.0468498790782916,1.1904209038763949,1.0263119885780685,1.014080942780909,1.0107924778341097,1.000094179912521,1.0000125767027443,1.0000057782160237,1.0000071946623523,1.0177850757376785,1.0045608171859697,1.0007787606874043,1.0139020454987824,1.0120014935985702,1.0057434475724762,1.0051433707830955,1.0096862169920469,1.0107413113948172
0.8700189753320683,1.017041377637303,1.0193336246547247,1.004571146367827,1.0471113857130185,1.191544479320227,1.026314505555387,1.0140837339294735,1.0108019473787664,1.0000942716630683,1.0000126185598461,1.0000058167253656,1.0000071984915995,1.0177945383661298,1.0045626516120174,1.00081490031758,1.0139129737654913,1.012004281053469,1.0057486413359298,1.0051557269093656,1.0097111754504413,1.010783214316064
0.8709677419354839,1.0173261001307785,1.019484629245456,1.0045760218287727,1.0479524653586878,1.1978135925842421,1.0263208990413795,1.0140967869465953,1.0108033632985534,1.0000945694439838,1.0000130093751183,1.0000058510249543,1.0000072656837833,1.017799297767637,1.0045776377130413,1.0008289481544683,1.0139229083253651,1.0120676123775423,1.0057492620091024,1.005157399496953,1.0097182405869607,1.0107917753583797
0.8719165085388995,1.017743519835527,1.0197438294725212,1.004577355144896,1.0481208408103,1.1989757373569103,1.0263295757895712,1.0141398000742496,1.0108635108324882,1.000094836934933,1.000013069123642,1.0000058577198263,1.0000072783958087,1.0178008978644537,1.0046016334395806,1.000864737626387,1.0139443962367745,1.0120849450023293,1.0057536725427882,1.0051576040462535,1.0097234684772554,1.0107947324460684
0.872865275142315,1.0178168750618433,1.019828627907367,1.0045780842291105,1.0489084861649063,1.203537399000574,1.0263325260491603,1.0141780391740898,1.0108885381670303,1.000094957313038,1.0000130841700343,1.0000058818713127,1.0000073070433415,1.0178163209476159,1.0046182048032517,1.0008694001873941,1.0139530702085646,1.0121643227582862,1.0057625624442852,1.0051599437443408,1.009796439456723,1.0108359435186014
0.8738140417457305,1.0178596654738012,1.0199259122199473,1.0045918043289215,1.0489450747176146,1.206415028655753,1.0263404477389597,1.0142454661663447,1.0109159037112307,1.0000949793201597,1.000013145540765,1.0000058882284364,1.000007323004931,1.0178380356008783,1.0046238157310912,1.0008987884090819,1.0140025305662694,1.0121735138516528,1.005765140012406,1.005172841731995,1.0098492731452258,1.010853104861193
0.8747628083491461,1.0179871288652842,1.0201928695532472,1.0045924994464837,1.049096214573703,1.208660101545718,1.026345308375077,1.0142878463119278,1.010920331192485,1.0000950382058966,1.00001317271055,1.0000059293685366,1.0000073305784396,1.017851264691906,1.004630502792462,1.0009260933943853,1.0140059635538807,1.0121780282833128,1.0057875128260818,1.005179843003788,1.0099016661465838,1.0108966265128452
0.8757115749525617,1.018263676356707,1.0203068108554871,1.0045948347685496,1.0497838896179355,1.209019677952946,1.0263460265740887,1.0143253396260306,1.0109523191229783,1.0000951127300606,1.0000131987082985,1.0000059293705401,1.0000073538762055,1.0178528348730194,1.0046381183065116,1.0009343198997422,1.0140347664849874,1.0122181669299057,1.0057995045271413,1.0051799800188892,1.009927029922746,1.0109037961200864
0.8766603415559773,1.0187291249805226,1.0203191852066522,1.0045999649431654,1.0501719552835096,1.209629533313575,1.0263500355884796,1.0144912318388928,1.0109920353769672,1.0000952721290133,1.0000132796565395,1.0000059611070249,1.000007356780044,1.0178909125757467,1.0046411389526808,1.0009364133472551,1.0140458656063733,1.0122818875331268,1.0058037955889256,1.0051899164458746,1.0099877192883748,1.0109184396707436
0.8776091081593927,1.0189741580485,1.0204522260172975,1.0046044828837037,1.0503267135017171,1.2114370256318474,1.0263504129647192,1.0145195502380209,1.0109990967760325,1.0000952808117447,1.0000134066377933,1.0000059992247046,1.0000073599622914,1.0178953250244072,1.0046512229007065,1.0009368239645995,1.0141379277718034,1.0122824817076528,1.0058067162785094,1.0051954305535356,1.0100132668954707,1.0109256365938533
0.8785578747628083,1.0199837998036059,1.0205255583697206,1.0046056336299725,1.0503811533512444,1.2119341954738037,1.026354768176205,1.0145319175432397,1.0110118001798594,1.0000954046955823,1.00001345557395,1.0000060551440628,1.0000073842979547,1.0179243812300478,1.0046570402321013,1.0009385546389287,1.014217252631033,1.0123059183202954,1.0058433026247793,1.0051967818986918,1.0100878763666863,1.0109300968512693
0.8795066413662239,1.0201096399776097,1.020993538441083,1.0046081668091815,1.0504784107872114,1.2133934492646192,1.0263575207188738,1.0145717100791678,1.0110474569826053,1.0000955573713486,1.0000136790329042,1.000006127964554,1.0000073941803413,1.0179502013810884,1.0046610740848259,1.0009446568622897,1.014243269667805,1.0123260399166158,1.005853406954098,1.005203842397227,1.010154651511387,1.0109513406199093
0.8804554079696395,1.0204311460452082,1.0210711199784817,1.0046112166144519,1.0507881755886161,1.2149922701276912,1.02636047450348,1.0145791126608492,1.011083557735946,1.0000957480999,1.0000136970252722,1.000006131402516,1.0000073986401055,1.017974390408709,1.0046680884349415,1.0009835231761506,1.0142645238518762,1.012326659798602,1.0058593000574774,1.005205658043815,1.0101547002235858,1.0109597740885101
0.881404174573055,1.021081016535538,1.0213674862302593,1.004616265042525,1.0508092627316947,1.2156051381914392,1.0263648470085722,1.0146626164355623,1.0110864472524659,1.0000958751160958,1.0000138185958765,1.0000061670268308,1.0000074610821248,1.017974390408709,1.004669507786761,1.0010054493566072,1.014276811590066,1.0123287090109963,1.0058609403738905,1.0052113280013666,1.0102565453865984,1.0109641735891417
0.8823529411764706,1.0213133809399393,1.021473250159915,1.0046201373369612,1.0511001364067203,1.2161244790140902,1.0263690085326007,1.0147052093939404,1.0111500070644839,1.000096281091079,1.0000138787476638,1.0000062055923766,1.0000074804765258,1.0179768619327885,1.0046760310468543,1.0010263077002661,1.0142916937291588,1.0123355476708764,1.005867748285221,1.0052159454849643,1.010309771893045,1.0109644356459706
0.8833017077798861,1.0215454562855526,1.0214890846832476,1.004620508786248,1.0511752173735667,1.2184898509826363,1.0263693110515184,1.0147396913016258,1.0112166867547965,1.0000963434992347,1.000013972808669,1.0000062059502677,1.0000074871728948,1.0179777630866138,1.004676202339611,1.0010268116424315,1.014366542131316,1.012368686097807,1.005868710335454,1.0052178649690318,1.0103383574708762,1.0109764590827992
0.8842504743833017,1.021805008263474,1.0216174554870894,1.0046227403302075,1.0514438735104312,1.2198217434231207,1.0263749253644892,1.0147727259177868,1.0112398359323969,1.000096530944566,1.0000141035022432,1.000006238170706,1.0000075010569824,1.0179987340694494,1.0046868525547024,1.0010311934114393,1.014398972468371,1.012374459027948,1.0058698697418553,1.0052368081672671,1.0103640870392754,1.0109828384711748
0.8851992409867173,1.022238336937054,1.0217901653757337,1.0046276374529235,1.0515343613165167,1.2210182048175546,1.0263823438742419,1.014781399563322,1.0112962485074555,1.0000970984909399,1.0000142476254779,1.0000062463000696,1.0000075114775373,1.0180090998659064,1.0046929404920253,1.001047162552527,1.0144372718724584,1.0124237873418518,1.0058710390359247,1.005241367790328,1.0103735092500201,1.0109925845496082
0.8861480075901328,1.0223362420733488,1.0219487291360598,1.0046283230288555,1.0520944937168084,1.221666500738715,1.026385255051596,1.0147976512725148,1.0113258191180317,1.0000971433735844,1.0000142737880657,1.0000062592313603,1.0000075242275597,1.018019380113038,1.0046944698720124,1.0010489602645407,1.014468170605255,1.0124606472964732,1.0058840008039265,1.0052464238935246,1.0103876413949546,1.0110023327216926
0.8870967741935484,1.022766685534917,1.0220126555366975,1.0046335426212418,1.0521817053065634,1.2217774644707187,1.0264031629732597,1.014837088722282,1.0113263740255904,1.0000973780388076,1.000014275615548,1.000006268900988,1.0000075370360937,1.0180550779842954,1.0046973351640436,1.0010692542682187,1.014537674759093,1.0125066124080526,1.0059118414170296,1.0052504144471488,1.0104451988303518,1.0110065279707143
0.888045540796964,1.0227739838507113,1.022096179283488,1.004635238874886,1.0522299447230032,1.2231111071120448,1.0264113163595718,1.0149420102202868,1.011374932339119,1.000098416204076,1.0000144417634544,1.0000063496572476,1.0000075534000494,1.0180587565793149,1.004697826065462,1.00106958716645,1.0145798588570525,1.0125252543982746,1.005912652975544,1.0052520518537316,1.0105297745978519,1.0110166101242688
0.8889943074003795,1.0228317364080015,1.0222378368103016,1.0046364411460267,1.0522746157553142,1.2256480691056963,1.0264283945878863,1.015024063686886,1.0113860680969626,1.0000985100442157,1.00001451919842,1.0000063589280195,1.0000075571313713,1.018060021430256,1.004701661980166,1.0011151641609897,1.0146203783891479,1.0125586337887573,1.005924986902803,1.0052539045635296,1.010542816740954,1.0110539450616387
0.889943074003795,1.0229419506577524,1.0223223582623038,1.0046405844662394,1.0524765583663254,1.2273761290074605,1.0264328007862862,1.0150356971799013,1.0114180296485447,1.0000992757368932,1.000014539351875,1.000006363105497,1.0000076052025018,1.0180992556541304,1.0047036800760656,1.0011474881123887,1.014678762741098,1.0125848372040755,1.0059450163665336,1.0052596210648557,1.010606354504772,1.011071216483247
0.8908918406072106,1.0234871519312017,1.0224125704301288,1.0046408487888105,1.0526024520981132,1.2278653408592908,1.0264339029136487,1.015067648849367,1.011447894349054,1.000099334935736,1.0000145558716003,1.0000063673629807,1.0000076373015911,1.0181158612757397,1.004721267282676,1.0011657782107635,1.0146807282515309,1.0126189766088396,1.0059503655688644,1.005260746593737,1.0106068788012634,1.0111572864079044
0.8918406072106262,1.0241559329718144,1.0225051821027982,1.0046411833388638,1.0527019353763238,1.2293178237131088,1.0264371647027006,1.0150765886663655,1.011459435978804,1.0000994503345433,1.0000146172424207,1.0000064086981937,1.0000076752510998,1.0181338837042964,1.0047280748700054,1.0012094478849387,1.0146821732386,1.0127136948474,1.0059520132682367,1.0052678899452627,1.0106702175706028,1.0111656806054397
0.8927893738140418,1.024223664801058,1.0227372479309282,1.004644235376462,1.052948365617924,1.2293635937386886,1.0264414479760688,1.0151111217123352,1.0114690556128978,1.0000994611877654,1.0000150290650944,1.0000064098203394,1.0000077251840378,1.0181506349524725,1.0047425565960628,1.0012432774446787,1.014697124102666,1.0127183744052302,1.00595387644844,1.0052905204488005,1.0107073057508187,1.0112250820438136
0.8937381404174574,1.0243215545024038,1.0230073504995172,1.0046458913606793,1.0535557663710664,1.2298532271585192,1.0264479283135552,1.0151651429690998,1.0115174239335523,1.0000995473983172,1.0000150722847103,1.0000064100621415,1.0000077303182646,1.0181547038213599,1.0047426879114882,1.0012994698405489,1.0147318200563888,1.0127301417296057,1.005956608774179,1.005313413118141,1.010723849773133,1.0112365921652613
0.8946869070208728,1.0243759503608643,1.0230392511731587,1.0046491244091897,1.0539229266608106,1.2313915418056385,1.0264531054445631,1.0151678378625664,1.011693508286863,1.0001002072699643,1.0000150812295263,1.0000065409880605,1.0000077547618407,1.0181599710083131,1.0047496234418192,1.0013076926443294,1.0147931637587133,1.0127349889265147,1.0059572215800956,1.0053198028044663,1.0107953429356238,1.0112792368419954
0.8956356736242884,1.0245959373081648,1.0230716524327323,1.00465054114165,1.053947924664041,1.231829922783184,1.0264787752849027,1.0152433251063495,1.0116996753880625,1.0001004564157334,1.0000152016742938,1.0000066512686183,1.0000077550042425,1.0181610225056137,1.0047624446744563,1.0013155279397028,1.0148078184311133,1.0127935804779054,1.0059717716077585,1.0053203417960308,1.0108046318365835,1.0112928341616865
0.896584440227704,1.0246363755408732,1.0231455288650189,1.0046518989130644,1.0543192170082,1.2337858302411062,1.0264919559834522,1.01535590038918,1.0117094586145492,1.0001008222149588,1.0000152678743075,1.0000066585925687,1.0000077801755238,1.0181651547142454,1.0047751261137277,1.001318521248553,1.0148307994748593,1.012794451522503,1.0059724886992096,1.0053310356737581,1.0108596073503957,1.0113069749585297
0.8975332068311196,1.0247841308726,1.0236209757117107,1.0046583177963262,1.0545076201987043,1.233906536049903,1.0264961396436054,1.0153794355930792,1.0117200099959769,1.0001013336548559,1.0000155182555188,1.0000067489544735,1.0000078004216664,1.018195718115692,1.0047796403948686,1.0013687435208132,1.0148340281131933,1.012881817771428,1.0059829836726122,1.0053334902464803,1.010979113562844,1.0113163503508535
0.8984819734345351,1.0247967500297184,1.0236430537595482,1.0046612226117193,1.0545700884471463,1.2342726978583902,1.0265046670347175,1.015396424589447,1.0118065187184093,1.0001014579354914,1.000015557691967,1.0000067507038417,1.0000078210897074,1.0182006885159136,1.0047885966485657,1.0013840743420643,1.0148964679236205,1.0128824351621741,1.00600381134206,1.0053368478685945,1.01100634932358,1.0113433055079155
0.8994307400379506,1.0249550961296043,1.0239407589436675,1.0046639010735914,1.0545996360717038,1.2367488754669176,1.0265140538873274,1.015505494558548,1.011854214879472,1.0001016194196948,1.000015574434481,1.000006779874473,1.0000078278992839,1.0182169321111416,1.0047903181245952,1.0014024805277792,1.014918203257995,1.0128991607122373,1.0060086623049533,1.0053495318023327,1.0110232125632752,1.011362029431108
0.9003795066413662,1.0251013548809664,1.023980791919107,1.004669257634873,1.0551087282071476,1.2369921100669847,1.0265242798776806,1.0155281662085762,1.0118698135054278,1.0001025844398987,1.0000156119075396,1.000006840521619,1.0000079972055331,1.0182304351194098,1.0047938781261134,1.0014056928133077,1.0149411445567214,1.012924804389173,1.006024695433338,1.0053626967317644,1.0110351195515608,1.0113712474773697
0.9013282732447818,1.0252009020775272,1.0240153016509739,1.0046728337806758,1.0553551752663743,1.2384662661730779,1.0265247799397412,1.0155529421616707,1.011871495354034,1.0001027369969415,1.0000156335794401,1.0000069477583464,1.000008035190533,1.0182318177445948,1.0047971419436763,1.001415406233214,1.0149534024467157,1.0130171629265332,1.0060265574433547,1.0053736644266031,1.0110657025830787,1.0114410283144337
0.9022770398481973,1.0252388549005726,1.0240355260823113,1.0046801152225564,1.0553661190053059,1.2488290768670574,1.0265315875711052,1.015565654824259,1.0118787098769941,1.0001027876076962,1.0000156930582105,1.0000069511963106,1.0000080506483717,1.0182329975332118,1.0048012619632372,1.0014241518959217,1.0149956200952293,1.0130419664669534,1.0060537958661333,1.0053952565801305,1.0110999723717025,1.0114521836785786
0.9032258064516129,1.0253366476616834,1.0240727985775953,1.0046811649525884,1.0554939230736429,1.2490721042733803,1.0265345624358944,1.0155753678860673,1.01188202560348,1.0001029118357085,1.000015736956746,1.000007074309575,1.0000080992690257,1.0182453303991243,1.0048144059745063,1.0014429762712738,1.0150490266901528,1.0130542924684027,1.0060578297798908,1.005396660696942,1.0113555732990012,1.011471347537761
0.9041745730550285,1.0253460439818818,1.0240742786037316,1.0046966146085639,1.056085925169246,1.2507282710913996,1.0265425459729909,1.01558277476314,1.0119385678728943,1.0001036333885658,1.0000159000394384,1.0000070791305327,1.0000081573423427,1.0182693557206637,1.0048230812130965,1.001461181500706,1.015050459985094,1.0130841022969725,1.0060619263576827,1.0054371757610114,1.0114797637161432,1.0114927376794096
0.905123339658444,1.0259282691508724,1.0241796828895746,1.0047023812760814,1.0582957609432697,1.253063847854641,1.026544050609717,1.0156713732250608,1.011961202708789,1.0001037673846123,1.0000159356835223,1.0000071256337053,1.0000082034198032,1.0182816338066023,1.0048385491357974,1.0016223547449388,1.0150515605726607,1.013113289629131,1.0060801099016823,1.0054438913924104,1.0115071807582265,1.0115336106678314
0.9060721062618596,1.0262118622049932,1.024207672283088,1.0047063447455136,1.0590183708656642,1.2533159550920285,1.0265512082059571,1.0157875554203606,1.0119832376924438,1.0001041799052586,1.000015972811989,1.0000071887886126,1.000008214112039,1.018303332113111,1.0048402673764207,1.0017312425372784,1.0150619717798406,1.0131143860734118,1.0060844025632258,1.0054445096043747,1.0117193749883209,1.0116020729769823
0.9070208728652751,1.0262167052182152,1.0242170588427109,1.004706640277588,1.0590685562938793,1.2536794241041476,1.0265537691374458,1.0157941391945449,1.0120184402555468,1.000104239188132,1.0000159928118817,1.0000072541094944,1.0000083395100055,1.0183077692074052,1.0048620588712072,1.001772828748124,1.0150985810883368,1.0131422464834663,1.0061010564182242,1.0054454797372065,1.0119063800725587,1.0117002224027565
0.9079696394686907,1.0263902155753506,1.0242552693349254,1.0047133444106096,1.0600262569850172,1.2544400990547027,1.0265540337528871,1.0158643249086425,1.0120594888717431,1.000104610070743,1.0000161071577265,1.0000072541355254,1.000008358790864,1.0183137010111452,1.0048708530562271,1.0018919978304333,1.0151232143193734,1.0131441419791374,1.0061163256575516,1.0054578817076236,1.0119980172807843,1.011778717213694
0.9089184060721063,1.0266718758148201,1.0242710073220602,1.004714961175883,1.0601172650919348,1.2551143768530242,1.0265603147830245,1.0158715034206385,1.012061226071363,1.0001049915948381,1.0000161263957759,1.0000072749612083,1.0000083951177463,1.0183380527861,1.0049040942925151,1.001954307414122,1.0151289449651146,1.0131473921805703,1.006121749778774,1.0054594439425109,1.0121208907875303,1.0119805480995974
0.9098671726755219,1.0269007552356637,1.0249546402874858,1.00472888506381,1.060443326287156,1.259788830206778,1.0265610126996545,1.0159610486321586,1.012085857904455,1.0001060309928247,1.0000161337787443,1.000007398966159,1.000008434809696,1.0183447742877434,1.0049116034857124,1.0022478023833523,1.0151347207772081,1.0131534664383421,1.006123887552075,1.0054635890669221,1.0121430704678325,1.0120176097038747
0.9108159392789373,1.0270436750246168,1.0250318106113148,1.004731686937013,1.0616032686799415,1.292907698757083,1.0265613223755083,1.0159683343057038,1.012112879213569,1.0001064934007722,1.0000164141034784,1.0000074901220064,1.000008469501721,1.0183474611483845,1.0049522538408175,1.0022759029900081,1.0152328173163925,1.0132057387811972,1.006139187169768,1.0054705168506748,1.0122844009665952,1.0121389114538686
0.9117647058823529,1.027049442864612,1.0250363961459505,1.0047331426392494,1.0620917704268724,1.2941998403530088,1.0265632982494166,1.0159684838282528,1.0121413241071804,1.0001065388455725,1.0000164536952436,1.0000075534903403,1.0000084867990604,1.0183699750820525,1.0049736651492518,1.002746463268574,1.0152374233462325,1.0132165920503253,1.0061463344853798,1.005472449779045,1.0123819273499832,1.0121452493683054
0.9127134724857685,1.0272211857515579,1.0259438127540552,1.0047368448712537,1.0622131673588233,1.2956489178556279,1.026566331596485,1.0159818774609326,1.0122161261563873,1.0001068868541496,1.0000164754744134,1.000007618561155,1.0000084919387757,1.0184283918300363,1.0050374189808322,1.0032143105538667,1.0152844622422452,1.0132245079105078,1.0061464036127674,1.0054830433904889,1.0124291361331563,1.0121603070301193
0.9136622390891841,1.027229628840012,1.0261099333696968,1.0047422018214496,1.0622146322837804,1.296524030329398,1.0265733088560183,1.0161208054519186,1.0122398292644943,1.000106933787303,1.0000164903736533,1.0000076391706407,1.0000085164992427,1.0184310448574152,1.0050491895624207,1.003900421790063,1.0152853620045958,1.013327693888485,1.0061610267798902,1.0054958418988762,1.0124617210924916,1.0121620696114841
0.9146110056925996,1.0275032783651954,1.0261557433923052,1.0047467428568386,1.0624883896560122,1.2966871486603704,1.0265812590984162,1.0161303330849523,1.0124847468577336,1.0001069968950635,1.0000165521299127,1.000007702393983,1.000008554021495,1.0184320058255765,1.0051501180147484,1.0268347902656416,1.0152884148115313,1.0133941851386807,1.0061749941933162,1.0055199429593475,1.0125351512230165,1.0122085821127131
0.9155597722960152,1.027607614005398,1.0262300589234732,1.0047627594559987,1.0625187430121494,1.2984944578554674,1.0265854098852432,1.0161699565582105,1.0124913392045427,1.0001074640493695,1.0000166944421627,1.000007712554862,1.000008585535473,1.0184615456445765,1.0051674340099273,1.0269196672550571,1.0153075153815234,1.0133956709430738,1.0061796334401305,1.005523135389155,1.012562806693986,1.0122263190629035
0.9165085388994307,1.0277414280077872,1.0264276223883702,1.0047665688927294,1.0625244088836387,1.3019959698943928,1.0265909153476673,1.0161998509580898,1.012524623098264,1.0001077367347309,1.0000167815799992,1.0000078604111051,1.0000085872869293,1.018483669735436,1.0052362913267592,1.0270700187617257,1.0153428164023357,1.0134043089560054,1.0061860090179842,1.0055289295012615,1.012584121966313,1.0122573115885452
0.9174573055028463,1.0277882188712473,1.0264997292914366,1.0047706209573293,1.0625263361980641,1.3054234063073316,1.026592688978827,1.016249868730414,1.0125746863012668,1.0001080144773535,1.0000167903569075,1.000007886633681,1.00000859222701,1.0185005555128106,1.0052464011470135,1.0272841923512963,1.0154232738575601,1.013428300062747,1.006194246364565,1.0055334641121134,1.0126017360695447,1.0122615719520291
0.9184060721062619,1.027794621806151,1.0265449848794364,1.0047831339798563,1.063439098580863,1.3087582554236543,1.0265950245160034,1.0163846178245688,1.0127001234455106,1.0001081015589575,1.0000169509460723,1.000007892997614,1.0000086901602405,1.0185847451848173,1.005248938878811,1.0272985729622992,1.015483425932981,1.0134954982155255,1.0061962471633952,1.0055337993511613,1.0126176042137245,1.0122822781342586
0.9193548387096774,1.0280301379749934,1.0265864705723373,1.0047859957733782,1.0636690481331865,1.309087575957955,1.0266168983562873,1.0163947742150796,1.0127147791084614,1.0001082169218563,1.0000173659186766,1.0000079338385668,1.0000086981130847,1.018595116948347,1.005250411896157,1.027802593762691,1.0154868175462008,1.0135177494084697,1.0062072545792047,1.0055431945550788,1.0128395274394892,1.0122934008362336
0.920303605313093,1.0280434034571393,1.0266342484942146,1.0047916830938084,1.064049575786417,1.32299385846405,1.0266402282192293,1.0164080218831906,1.0127323988727122,1.000108252683494,1.0000173721964891,1.0000079870438108,1.0000087099339627,1.0186091099787262,1.0052930154126258,1.0282988300082105,1.0155097022349608,1.0135874036245829,1.0062483106774023,1.0055525920325885,1.0128440638768172,1.0123069887229106
0.9212523719165086,1.0280905380254568,1.0267338254737413,1.0048001714230153,1.0641238122976353,1.3240017153363488,1.0266427834173333,1.0164555595287166,1.0127620715047385,1.0001085705522088,1.0000176565899996,1.000008046423483,1.000008714863389,1.0186264464495365,1.0053021506174618,1.0283555761743848,1.0155882105010843,1.0136023134653362,1.006261697418424,1.0055720414267102,1.0129555621636992,1.0124114995553848
0.9222011385199241,1.0285561541528567,1.0267638955943714,1.004800340651293,1.0644136696045443,1.3240953489517309,1.026645171379753,1.016474205876543,1.0127686024307756,1.000108783914593,1.0000177130315961,1.0000080755497953,1.0000087371708122,1.018631573106491,1.0053196003605773,1.0284809078324446,1.015618227045973,1.0136168401105279,1.0062743570647026,1.0055986182196985,1.0129947588211807,1.0124687193303763
0.9231499051233396,1.0288365608505043,1.0268614169166717,1.0048053335142701,1.0645631610480348,1.325150092823192,1.0266512655129176,1.0164896240839916,1.0128589328338082,1.0001087869843648,1.0000177898367932,1.0000082729532167,1.0000088265461866,1.018709898891089,1.0053234522288468,1.0285348271689716,1.0156233325308937,1.0138405794395744,1.00627703227187,1.0056020581507354,1.0130001278105616,1.0125028077105755
0.9240986717267552,1.0288543563928838,1.026879301865597,1.0048108325621041,1.0646685406902718,1.326015230602261,1.0266803082036282,1.0164951956840105,1.0128684405453523,1.00010913445741,1.0000179001675902,1.0000083355877345,1.000008827251662,1.0187463392904397,1.0053290563915622,1.0285897543106672,1.0156650905142017,1.0138513587295548,1.006277563802815,1.0056151690993802,1.0130998568987368,1.0125341922434983
0.9250474383301708,1.0290270886258142,1.0271661365596807,1.0048252032137572,1.0646860833127014,1.3297882184331669,1.0266813839902913,1.0165194043993124,1.0129093961204874,1.00010913445741,1.0000179871700794,1.0000083408062395,1.0000088373619802,1.018758408368136,1.0053374619223157,1.0286273693468984,1.015675070084582,1.0138743497703762,1.0062810918826592,1.0056612572503938,1.0130998568987368,1.0125881828566694
0.9259962049335864,1.029038822831566,1.0271697019473796,1.0048431150219237,1.064719186317161,1.3471005684006705,1.026684950277982,1.0165823659077589,1.0129364024718583,1.0001093448268814,1.000018231661667,1.0000084449469824,1.0000088676195737,1.0187689360748817,1.0054041442025816,1.0286294768376285,1.0157027790242144,1.0139431715666536,1.0063102440680123,1.0056630564534879,1.0132463418619515,1.012590278986664
0.926944971537002,1.0290862478252971,1.0273764218949473,1.0048605237706407,1.0649593229537726,1.3473738525723813,1.0266963903644712,1.016583365458561,1.0129816205761721,1.000109727408094,1.0000185837966364,1.0000085491269872,1.0000089439194757,1.0187860704106049,1.0054241303918314,1.0286526824122408,1.015745544935855,1.0140055417466733,1.0063245400645078,1.0056816360541712,1.0132773583489467,1.0128543873319535
0.9278937381404174,1.0291151592554215,1.027501621358113,1.0048632903454258,1.0654285852952365,1.3496965004008656,1.0266976281283489,1.0165961951948688,1.0132073685124994,1.000109758612591,1.0000186399046525,1.0000087830748405,1.0000090900191563,1.0188181775710468,1.0054458572695273,1.028664155933861,1.0157511391040501,1.0140970304894172,1.00632729507053,1.0056986291017564,1.013298560760256,1.0128724041361359
0.928842504743833,1.0291612334093274,1.0282938969093431,1.0048934889266257,1.0658951423793408,1.354996716783683,1.0267011513391777,1.0166246702877064,1.0132644543109792,1.00011057837756,1.0000189282203444,1.0000088368798248,1.000009154151884,1.01882809555081,1.0054492418081176,1.0286703448221606,1.0157581285834896,1.0141540929659874,1.0063300885207642,1.0057017518968112,1.013315361503964,1.0129135955037514
0.9297912713472486,1.0291803881997337,1.0287979663437155,1.0049154684958967,1.066127395780526,1.3610937186657461,1.0267047629967938,1.0166874019195529,1.0133035931955239,1.0001111864052235,1.0000190964175677,1.0000091497721713,1.0000091720774924,1.0188641922312212,1.0054691003467067,1.0286880621464947,1.0158101762294307,1.0141543797372476,1.0063836359345053,1.0057142146581233,1.0133162841153576,1.0129286158086075
0.9307400379506642,1.0292096635771295,1.0290620012521423,1.004933285621488,1.0667619886109396,1.361322535115547,1.0267060543028914,1.0168131121222663,1.01331413080373,1.0001115277699075,1.0000191759714347,1.0000092007754204,1.0000093650530888,1.018869737073637,1.0054755673022078,1.0287169093715516,1.015822485522573,1.0141973898146677,1.006397405017254,1.005716118789963,1.0133311315247981,1.0129286158086075
0.9316888045540797,1.0292170604750743,1.0292346642562933,1.0049930257296662,1.0670914522152757,1.3653675174496533,1.0267067770227318,1.0168912437354019,1.0134894017322915,1.0001121933987849,1.0000193312586105,1.0000093244662052,1.0000096287161138,1.0188942563393921,1.0054958771031142,1.0287335812163967,1.0158266382614276,1.014209598384217,1.0064441912224678,1.005716355598856,1.0133321141864993,1.0129922830771034
0.9326375711574952,1.0293055215774471,1.029594302423373,1.0050818894397695,1.067341250943236,1.3721806512573602,1.0267081474232593,1.016944077805892,1.0135018975193903,1.0001123426623875,1.0000193623148772,1.000009328054455,1.000009664122847,1.0189314255609867,1.0055569629381407,1.0287606011178565,1.0158620129472713,1.0142431805634782,1.0064519086426587,1.0057183562395435,1.0134681430654364,1.0130200962661824
0.9335863377609108,1.0293971448335224,1.0296528995634153,1.005368213480275,1.0673969591711268,1.3763527881748503,1.0267141586698394,1.0169706404642278,1.0135119703842783,1.0001131956331757,1.0000194370849698,1.0000093427286318,1.0000097335103297,1.0189338013184563,1.0055676184461673,1.0287782817413769,1.015879486973887,1.014313769955114,1.0064882991135522,1.0057217343708225,1.0135539205175308,1.0130257214364229
0.9345351043643264,1.0295051692610242,1.0298678384032534,1.0054768366237328,1.067437800291646,1.37759636265435,1.026714427625267,1.0170753081006036,1.0135707826063716,1.0001136590046864,1.0000194790937957,1.0000094357837206,1.000009808291645,1.0189777005256233,1.005579902286222,1.0287786934890968,1.015881845544127,1.0143390069386595,1.006497490226075,1.0057404348757213,1.013572238609146,1.0130588746746978
0.9354838709677419,1.0296555849977922,1.0300025365642806,1.0054771055294152,1.0676658946332305,1.3778916549978395,1.0267157279218564,1.017138685747689,1.0138277885444047,1.0001152773312068,1.0000195626635418,1.0000096173028683,1.0000098470467687,1.0190006250628114,1.0056507033392696,1.0287851842462925,1.0159266664069666,1.0144458982697904,1.0065035114011145,1.0057518053269983,1.0136023805195546,1.0131357028823498
0.9364326375711575,1.0297986519235034,1.0304330626199385,1.005481611652527,1.0682434796782436,1.37792756631822,1.0267288405309916,1.017482761361198,1.0139019009011527,1.0001154594903467,1.0000197992934932,1.0000102205648698,1.0000098863652493,1.0190194743678314,1.005672030701322,1.0287944960830226,1.0159334623442142,1.0144807561714706,1.006516888407736,1.005758112654117,1.0136398549347105,1.0131572529862134
0.937381404174573,1.0299238604730996,1.0314109084375143,1.005486421485433,1.0683272584456047,1.3980177790992352,1.0267349043722478,1.0174970308815234,1.0140936421381779,1.00011593631704,1.0000200236129677,1.0000102311630377,1.0000099242224307,1.019026014240272,1.005735689182692,1.0287953312349631,1.0159409067074534,1.014503597274682,1.006518398156553,1.0057694256728436,1.0137740775111883,1.0131764969265722
0.9383301707779886,1.0300454022564558,1.0316147334786232,1.0054932639897027,1.0685072104438393,1.4021015807680397,1.0267354679849594,1.0175376931225182,1.0141513417451231,1.0001161540436965,1.000020059465691,1.0000105158067112,1.000010029185226,1.019043318891844,1.00575826600922,1.0288050072807087,1.0159438325421337,1.014545100073344,1.0065193087414124,1.005788581709014,1.0137785548333376,1.0131946773403726
0.9392789373814042,1.0301342331849013,1.0318619086374958,1.0054956522347025,1.0687825402099205,1.4037179013502812,1.026745993022159,1.0176142530289567,1.0143479596799894,1.0001162609688152,1.0000201213248743,1.0000106467828906,1.0000100306034088,1.019047065024662,1.0057722973955936,1.0288130383408813,1.0160021609021073,1.0146696404338522,1.0065295723197532,1.00579130723115,1.0137890633558313,1.0132126630276463
0.9402277039848197,1.030197262368394,1.0319076471513215,1.0055088311064113,1.0693555335248717,1.4042222662173454,1.0267552468958425,1.017775660886474,1.0144024355508587,1.0001166874546579,1.0000201561348259,1.0000108361517037,1.000010121099064,1.0190675199012647,1.0057922317273458,1.0288320912498314,1.0160334417531853,1.0146972035781336,1.0065383571659428,1.0058178323538274,1.0138047380957729,1.0132677807894834
0.9411764705882353,1.0305867128247066,1.0321353976741998,1.0055105085866087,1.0693582450542753,1.404249992939253,1.0267683600096904,1.0177785681027287,1.014561069840051,1.0001167764730845,1.0000202735045358,1.000010984806177,1.0000101649814088,1.0191375527156092,1.0058129522336559,1.0288356445312539,1.0160687666129764,1.0147258643491095,1.0065609307236467,1.0058353394905666,1.0139082978628944,1.013441783176743
0.9421252371916509,1.0307195239019307,1.0323288150585086,1.005516432812937,1.069498243071318,1.4060989270500015,1.026783231920207,1.0179253111124287,1.0147315551371394,1.0001168134063168,1.0000204815545661,1.0000110305870236,1.0000101954862968,1.0191651568394082,1.0058585746404225,1.0288511265884024,1.01621187831178,1.0147367831672194,1.0065616223526754,1.005838032828549,1.014088371193459,1.013510241460878
0.9430740037950665,1.0307416971158467,1.0323854228275111,1.0055213057645644,1.069513532144142,1.4084725210052054,1.0267954478891834,1.0179434132531626,1.0147319059522408,1.0001171157956878,1.0000204965091448,1.0000111484182597,1.0000102335851426,1.0191703456629915,1.005873642096355,1.0288672074149823,1.0162156922182957,1.0148443982797672,1.0065674310552892,1.005852114210165,1.0140952600975845,1.0137126859405285
0.9440227703984819,1.0308964849698556,1.0325533773641022,1.0055312751363765,1.0699385649175717,1.4112996857154592,1.026798295903,1.0182324576537978,1.0147788307220111,1.0001171665086603,1.0000205071885213,1.0000117058017102,1.0000103417743453,1.019205394109722,1.0058762084049075,1.0288695431430435,1.0162372861869629,1.0148996978144778,1.0065733364438847,1.005854595479476,1.0142020175103101,1.0137553385066995
0.9449715370018975,1.0309653581843805,1.0327217817594532,1.0055356889731306,1.0701767099095232,1.4126089072156514,1.026847826908082,1.0183217924690011,1.014788592918844,1.000118291681734,1.000020548935465,1.0000132799606984,1.0000104538587054,1.0192122985327232,1.0058995307603493,1.0288764152283445,1.0162388644580473,1.0149255126408177,1.0065737818340592,1.005870721443686,1.0142430968820495,1.0138449611671752
0.9459203036053131,1.0311360852793803,1.0329922646511098,1.0055359904096381,1.0702998613134855,1.4165515085454619,1.0268722704682771,1.01838451312857,1.014835042251929,1.0001190665470412,1.0000205493973797,1.0000144494147376,1.0000106494903658,1.0192417178636106,1.0059766324516728,1.0288860289975665,1.0163536784301492,1.014947202073242,1.006591127661873,1.0058708165993355,1.0142919159704302,1.0138648926635996
0.9468690702087287,1.0311624773793326,1.0342883981210995,1.0055366789858569,1.0703822107702186,1.4172261128594454,1.0268811942173826,1.0185542314956118,1.0148442206563615,1.0001215365781553,1.0000206541208596,1.0000144545965366,1.0000107446911337,1.0192747439036287,1.0060023281331163,1.028945935540896,1.0164004803845847,1.0149969730980086,1.006634095195277,1.005874205242078,1.0143067440151905,1.0138798988650355
0.9478178368121443,1.0312610128673663,1.0343148196812788,1.0055370657618887,1.0708934959011198,1.423450829500557,1.026895754288943,1.0185694968777168,1.0149170072022236,1.000122321545697,1.0000206870570978,1.0000152591443172,1.0000111367370095,1.019304308166411,1.0062109275688211,1.0289649909110108,1.0164186157362969,1.0150741882110799,1.0066400259313235,1.005878121146156,1.0143213006205904,1.0138941354498592
0.9487666034155597,1.0313594415744454,1.0345890327004954,1.0055387834813705,1.0711014709483424,1.4253131692006384,1.026900214230804,1.018668440524702,1.014965298482615,1.0001224175265413,1.0000207433444135,1.0000159318793782,1.0000112817500582,1.0193178041203599,1.0062291131498875,1.0289787290552146,1.016590523469669,1.0150809995069592,1.0066687846778528,1.005904954594565,1.014358070630036,1.0139491631562332
0.9497153700189753,1.031386630951239,1.0346106160933264,1.0055412088276416,1.07121314738584,1.4275701636925433,1.0269098292489804,1.0189443379903458,1.0150525357478708,1.0001226378770602,1.0000207918002268,1.0000164404624823,1.0000112851739749,1.019328021305317,1.0062930617482133,1.0289793191725238,1.016608322426326,1.0150926072327502,1.006690088498526,1.0059227685526204,1.0144032847961097,1.0140010424140395
0.9506641366223909,1.0314928383425965,1.03487872290952,1.0055448238749314,1.0712694720661653,1.4320512315043883,1.0269111347855826,1.0189742655275802,1.0150585988850656,1.0001244380517593,1.000020927092887,1.0000169020466505,1.0000115226834885,1.019359464240635,1.0062952139003671,1.0289922942369842,1.016704279226185,1.0151231418311417,1.0066901094936516,1.0059287393369163,1.014404322550659,1.0140202520420085
0.9516129032258065,1.0315333777623792,1.0358654877703484,1.0055466302305276,1.0725260063866324,1.4329855109500798,1.0269306847893616,1.018981238748238,1.0150995585949831,1.0001253419413418,1.0000213896958565,1.000017156354386,1.0000116347586354,1.0193860113394415,1.0063749043755474,1.029014795289987,1.016738847377423,1.015284347205964,1.0066951440852885,1.0059335341552356,1.014444788217487,1.0140381589303107
0.952561669829222,1.0315956745897221,1.036527656518511,1.005547010556937,1.0725505178066104,1.4336523734121285,1.026941621784882,1.0190365318723185,1.0151193291731593,1.0001271345252207,1.0000214493799517,1.0000180478082261,1.0000116475505003,1.0193898553784104,1.0064039554948747,1.0290346430797088,1.0168033255924018,1.0153871404843853,1.0067048056742294,1.0059431994437669,1.014445130074074,1.0141061517811467
0.9535104364326376,1.0316237546138218,1.036737843186507,1.0055619992763762,1.072736574652577,1.436225954656976,1.0269558020793206,1.0191370043938355,1.0151653201612176,1.0001281999741858,1.0000217432646816,1.0000185224360236,1.0000118024894424,1.0193991062796148,1.0064979915551644,1.029051558311241,1.0169050907524735,1.0154361240463396,1.006742040573056,1.0059581729167,1.0144620852872233,1.0141089540261783
0.9544592030360531,1.0316951923858957,1.0373555966316224,1.0055620333643787,1.0732746217412994,1.4415216703756197,1.0269672723627419,1.0191794104982843,1.015382461613337,1.0001296536526216,1.0000218442491378,1.0000195155805989,1.000011884102169,1.0194412020042767,1.006567738062138,1.0290677772899246,1.0169650910583559,1.0155570473878193,1.0067465046676776,1.0059754195467279,1.0145343888854026,1.0142000231834711
0.9554079696394687,1.0317247519497335,1.03811621218014,1.0055653826814985,1.075783200672336,1.4422653654137967,1.0269788802927302,1.0192110574959559,1.0154711488555164,1.0001300525534889,1.0000219057461004,1.0000196087491766,1.0000120592260864,1.0194548652942053,1.0065787041719543,1.0290733479129608,1.0170673381804167,1.0155612502140072,1.0067544104492574,1.0060014594656135,1.0146755265825043,1.0142766052607435
0.9563567362428842,1.0317556761701412,1.0393310351200113,1.005581914064117,1.0758157969520625,1.4474306145157234,1.0269795576243257,1.0192115193055937,1.0154803445007654,1.0001312561852806,1.0000223966991255,1.0000198457860336,1.0000121962540185,1.0194657430241658,1.0066834180171595,1.029097869142314,1.017141250796397,1.0155635967816263,1.0068265259086362,1.0060085701869688,1.014681482844114,1.0143515463694366
0.9573055028462998,1.0319364994473,1.0395294739632566,1.0055933045921164,1.0812561587517995,1.449745937594946,1.026981437683195,1.019269732100255,1.0155840630717887,1.0001319715964634,1.0000224805307187,1.0000203433817394,1.0000121979468293,1.0194952100546717,1.0066867432301112,1.0291091350802861,1.0171851073145326,1.015617260302693,1.0068285511611457,1.00604778808149,1.0148331852478856,1.0143539549459506
0.9582542694497154,1.0319430186264917,1.0400645919448306,1.005593761704345,1.084061795590602,1.4535530127310787,1.027015491910151,1.0193428988416589,1.0157039571521065,1.0001332583853333,1.0000226560855345,1.0000205720958508,1.0000124473118805,1.0194990959219183,1.00671706477151,1.0291125928127614,1.017256381263646,1.015763887822206,1.0068605227551586,1.006061628617526,1.0150650705395712,1.0143897737348082
0.959203036053131,1.031994744628209,1.0401863757315566,1.0055973064776218,1.0847255025407982,1.4563375820375046,1.0270184961369788,1.0193430334931175,1.015738597964196,1.0001337697507853,1.000022683252155,1.0000206002565133,1.0000128644676194,1.0195597253498214,1.0067234969500798,1.029123193785991,1.0173389707452567,1.0158864876080047,1.0068679121992858,1.0060711705633274,1.0150753445678642,1.0144624237007356
0.9601518026565465,1.0320144345568547,1.0402461662444398,1.0056014665375461,1.0993170248703257,1.4565701497211108,1.0270517611969383,1.0194094994995802,1.0158069355144643,1.0001338867140912,1.000022859085471,1.0000206897993127,1.0000130427256793,1.019573302685885,1.0067381969413736,1.0291239285364466,1.0174073107983332,1.016046573769532,1.00688588185086,1.0061245183506902,1.0151529346003694,1.0144656636470415
0.961100569259962,1.0320509086304666,1.0407986031685916,1.0056020559542636,1.1426931714300383,1.4572034308032709,1.0271327660345104,1.019482507396177,1.0158323726140752,1.0001346491573793,1.000022865842263,1.0000208448631127,1.0000133938852644,1.0196131034364284,1.0067532300399173,1.0291284279947213,1.017482279017849,1.016053008591504,1.0068959624017002,1.0061270976971277,1.0152271724004283,1.0145305305311212
0.9620493358633776,1.0320758333837627,1.0409462900439357,1.0056047509555195,1.1447531274470608,1.4585640167214675,1.027146692733819,1.0195084420728033,1.0158371163126123,1.0001364407589894,1.0000230638042809,1.000021554439772,1.000013472325147,1.0196663985241396,1.006763133893091,1.029167780503516,1.017496707721506,1.016118976769498,1.0069024344593993,1.0061393112017216,1.0152577453724505,1.0146121551948566
0.9629981024667932,1.0321637417793512,1.0412860690789538,1.005607800679093,1.1539800788970551,1.459225453629421,1.0271470910622218,1.0195877863557388,1.0159191181716585,1.0001368259789,1.0000232437559495,1.000023878494795,1.0000136207908248,1.019704966528607,1.0068758856245543,1.0291763842787276,1.0175841258819402,1.0161213096544195,1.0069180911593845,1.006140878559393,1.015278905282337,1.0146195973719676
0.9639468690702088,1.0322778465034934,1.0413875903585295,1.0056089679432734,1.1569779714522463,1.460064457645299,1.0271490503820624,1.019640412805796,1.0159279944443225,1.0001374165726185,1.0000233139472292,1.0000242880950505,1.000013633103926,1.0197941873820895,1.006952664714727,1.029201567334957,1.0176664221576173,1.016208891843064,1.00693111675732,1.006149273032401,1.0153145349346062,1.014664643406985
0.9648956356736242,1.032638572189078,1.0414342017247735,1.0056195485148423,1.1626246768864459,1.4609820984295554,1.027166647526861,1.0197299698441689,1.0160857388029605,1.0001375997446948,1.0000234966075858,1.0000244366844926,1.0000136901696406,1.019794341712155,1.0069661686782576,1.0292317323614868,1.017844470538987,1.0163105950955762,1.006956175641394,1.0061822236505638,1.015336263584975,1.0147374987060003
0.9658444022770398,1.0328569681027155,1.0425303399877204,1.0056236011434592,1.1646018393323656,1.461446066048849,1.0271772390737577,1.019854583352961,1.016114044267885,1.0001379578197782,1.0000235133788158,1.000024810117712,1.000013739701122,1.0198677529490638,1.007028415240417,1.029241977013864,1.0181349071223167,1.016330872325395,1.0069620752056843,1.0061875642121139,1.015340565755525,1.014815260205746
0.9667931688804554,1.0330991026185876,1.0428244300441476,1.0056264793271523,1.1647951097072997,1.4622273458356112,1.0272296375686367,1.0199725442554193,1.0161609123822244,1.0001384235925908,1.0000235723462514,1.000025108993874,1.0000137702062042,1.0199035359019428,1.007060381342323,1.0292639141758624,1.0181670906041562,1.0163355296118641,1.0069736776694904,1.006222029986603,1.0154871807349852,1.0148210975125413
0.967741935483871,1.0331423484442515,1.042846166943214,1.0056386705219542,1.1700772054813091,1.4646880384385645,1.0272866853431082,1.0201261115865652,1.0162324359922466,1.0001392257454969,1.0000235757210145,1.0000263600623023,1.000013912534471,1.0199737055544351,1.007081073062109,1.0292827638130968,1.018270902104988,1.0166419116447591,1.0069895367530102,1.006250556364145,1.0155801249773686,1.0148572216711402
0.9686907020872866,1.0331780335028846,1.0428643974337655,1.0056436305891334,1.1720600801236418,1.4664440744486635,1.0272876561215438,1.020132537327522,1.0163222408382369,1.0001395601021403,1.0000236433487941,1.0000280290577614,1.0000140300904423,1.0200597694338869,1.007561502268043,1.029295404893242,1.0183172233934588,1.0166556219801939,1.0069957220906616,1.0062706917970619,1.0157367000028812,1.014972545825127
0.969639468690702,1.0334650652653903,1.0432267860651874,1.0056528954891812,1.172746478889348,1.4846890959476524,1.0272992072405793,1.020630463506522,1.0164034401698399,1.0001403091915486,1.0000239125287713,1.0000292525485974,1.00001444271185,1.020158412313533,1.0076517792602773,1.0293064311797662,1.0183198377211025,1.0168041801409569,1.0069992970547708,1.0062968938437584,1.0157964970235371,1.0149759358441157
0.9705882352941176,1.0336126109209138,1.0439430847391526,1.005655115648162,1.1745930368979238,1.4858659911676322,1.027346920588308,1.0207513937570065,1.0164281420898396,1.0001403570527596,1.0000239919747844,1.0000295688436163,1.000014443570505,1.020175165396935,1.0076734459339451,1.0293216613559382,1.0183949679304043,1.016877373168105,1.0070091165206434,1.0063210594071748,1.0158478347898436,1.0149842322607543
0.9715370018975332,1.0337182638796159,1.0453762525712869,1.0056712849395235,1.1755435823557654,1.486429362527868,1.0273902812559779,1.0208244740109813,1.0164881855111885,1.0001407502919337,1.0000240691938609,1.0000297813192973,1.0000144672454745,1.020203240420619,1.0077420448590713,1.0293275714846009,1.0184122017982578,1.016907044197895,1.0070684855173606,1.0063256339521063,1.0159010218250382,1.0149928408314086
0.9724857685009488,1.0338004455025869,1.0454423826754724,1.0056730290880191,1.1763024324641214,1.4869685634808405,1.027392123021341,1.020901729259281,1.0165709809773182,1.000140922975036,1.0000240850110838,1.0000301821708195,1.000014511913583,1.020288825815565,1.007752291001336,1.0293302670111095,1.0184211746911578,1.016984035770521,1.0070960684308343,1.0063415819281911,1.0161468742707944,1.0150606037770427
0.9734345351043643,1.0339328950928015,1.045452589651505,1.005676485318097,1.1774899503117227,1.4871791492612554,1.027417226504057,1.0210337734359702,1.016601347405086,1.0001419780473968,1.0000241121388378,1.0000307280701004,1.0000146363589235,1.0202974783115502,1.0079271915834682,1.029331781754346,1.018436693482458,1.0170131292039866,1.0070978921952651,1.0063537913038467,1.0161916004566955,1.015087831599272
0.9743833017077799,1.033979160143393,1.0458045120527335,1.0056773429257375,1.177777488473303,1.4872772726151307,1.0274374147245355,1.0210362069619228,1.0166116960359317,1.000142332512919,1.0000247983669726,1.000031096967181,1.000015103275701,1.0204139749507855,1.0079600696183555,1.0293347845855576,1.018474994377958,1.017202312895986,1.0071314089554695,1.0063561605209188,1.0163608990885367,1.015093421966176
0.9753320683111955,1.0342831695808528,1.0458326128992685,1.005690675311973,1.1791283057943462,1.487527302058895,1.0274489065087054,1.0210397166969525,1.0167974179958659,1.0001423567374872,1.0000250487239946,1.0000325527064748,1.0000151804008832,1.0204889161190338,1.0080348119579607,1.0293556145881546,1.0185914695112326,1.0172109525341022,1.0071499512760853,1.0063838849940678,1.0165891159850184,1.0151494443475886
0.976280834914611,1.0342985470689356,1.0474184585565331,1.0057088924933473,1.1798390493007278,1.4917079186608844,1.0274963615868034,1.0210775578340043,1.0168194484289408,1.000142426129464,1.0000254444484422,1.0000325724527241,1.0000155739749166,1.0204993025383633,1.0080439471460771,1.0293664879353321,1.0186154190993786,1.017578028485486,1.007151834646462,1.006428039151252,1.0167211795240336,1.0154238099981685
0.9772296015180265,1.0347677486599094,1.0479099792798752,1.0057198314984601,1.1820921894249723,1.5399350127464946,1.0275272377486997,1.0211014669886964,1.0168886503830759,1.0001441512027256,1.000025484177172,1.0000327145799035,1.0000164675571748,1.020636917370986,1.0080755673638069,1.029374676370526,1.0186644415510087,1.0176101251506546,1.007205038610357,1.0064457237874413,1.0169014262463973,1.0155862144378456
0.9781783681214421,1.0349143661334008,1.0483386483314223,1.0057291021304136,1.1821132983193892,1.5453193116644564,1.0275448259537583,1.0214328817164526,1.0170530528955468,1.0001476103120814,1.0000257679660038,1.000033535322566,1.000016806131549,1.020825968152783,1.00825952901739,1.0294606412692617,1.0187381782306775,1.0178915076068034,1.0072693120956815,1.006476656299858,1.0170732105735572,1.015600122361625
0.9791271347248577,1.0349335855678823,1.048550190215492,1.0057349688112975,1.1821132983193892,1.5548164068909747,1.0275536074185625,1.0216218317667893,1.0171506895910134,1.000148662288538,1.0000258626580194,1.0000339938925988,1.0000170636536874,1.020844101650265,1.0082728996468875,1.0294713274847984,1.018860737220936,1.018378876821563,1.0072763844223185,1.0065103885412454,1.0190104069515342,1.0156083692244386
0.9800759013282733,1.034985200745077,1.0485515158154435,1.0057555330654393,1.1826734187718437,1.5594101686058042,1.027560490492721,1.0216794393072084,1.017499594476331,1.000148718926571,1.0000259191924739,1.0000340560415675,1.000017312095834,1.0211219909857974,1.0082899084196162,1.0294877799353839,1.0188748590104755,1.018646617197084,1.0073198668794738,1.0065854441323652,1.0190504714263895,1.0156146672093183
0.9810246679316889,1.0350605158056112,1.0487625410385812,1.0057591480271764,1.1830340395346446,1.5620028692083068,1.0275714586878735,1.0216855793354145,1.017509837591324,1.0001494202102605,1.0000260537545218,1.0000346954068784,1.0000179992592186,1.02119481025023,1.0083415626476262,1.0295007028886014,1.018896496057684,1.0188483401114032,1.0073677439123623,1.0066228844931506,1.0193312630921958,1.0156268677325564
0.9819734345351043,1.036242913161248,1.0492451521257815,1.0057643129451417,1.1842462869774706,1.562502046112532,1.0275888156792838,1.0217208162295104,1.018407001803329,1.0001497767810779,1.0000261127317283,1.0000372450065163,1.0000181036075821,1.0214120583394226,1.0084091383266274,1.0295052756846965,1.0190560375039794,1.0191050960121715,1.0074298558074606,1.0066331342672148,1.028122022359599,1.01565272792235
0.9829222011385199,1.036264186784019,1.0495526781746098,1.0057655331673672,1.1844788033233196,1.566834061375835,1.0275949869155359,1.0217654809783836,1.0186403066177694,1.0001498606825563,1.0000262541735154,1.0000383181232633,1.0000181701660082,1.0215686155177723,1.0085215379798267,1.0295074921909206,1.0190685662690773,1.0193187119084544,1.0074338675465915,1.0066400701092968,1.0281465731325636,1.015749071804562
0.9838709677419355,1.0363583676138368,1.0505935703442537,1.0057814746473217,1.184840709741649,1.5697843406220344,1.0276042565041443,1.02188962722673,1.018788631526682,1.0001527257539027,1.0000270176763317,1.0000391205251213,1.0000187718120286,1.0218196609519297,1.0087387199846913,1.0295654087436132,1.0190729329413597,1.0193208676367016,1.0074389516990774,1.0066494395107126,1.0287561033465713,1.0157578777191412
0.9848197343453511,1.036498420685519,1.0509552654201135,1.0057939462756116,1.1862981781838073,1.5745028843414575,1.0276402863380607,1.0219082281254268,1.019169643705597,1.0001549752483947,1.0000270803671445,1.0000404351551284,1.0000191086081494,1.0219342375275329,1.009031829887357,1.0296181194834937,1.0190882470742668,1.0200504981436,1.0074734054968129,1.0066528148480698,1.0290806068004026,1.015759410995644
0.9857685009487666,1.0365591543819304,1.0544100791229558,1.0057972476866408,1.18644805708411,1.581525129837362,1.0277025771278885,1.0222179959520032,1.019469473303604,1.0001589539319649,1.0000274553410873,1.0000404421696847,1.0000191156899958,1.0225572986985878,1.0090885410704358,1.0296373297073156,1.019252066640949,1.0209391425443826,1.0075075081587652,1.0067114487968345,1.0291978859869093,1.0159967964314902
0.9867172675521821,1.036708947239753,1.0564234267571746,1.0058106485313012,1.1869813385219197,1.5842225379444521,1.0277252337646252,1.0223041741344692,1.0194890530234717,1.000161055951734,1.0000288227179686,1.0000406112221014,1.0000194463812702,1.0226723127005377,1.0090944529298471,1.0296838661450696,1.0193960989107214,1.021304092074897,1.0075129781133887,1.0067411124859296,1.029220342588184,1.0160011227067687
0.9876660341555977,1.0368367605494166,1.0565896255640042,1.0058234140518802,1.1869915528190815,1.5853318847631135,1.0277535228058636,1.0224346493004337,1.019490674932271,1.0001637901910565,1.0000291271527773,1.0000423581409432,1.0000197214174673,1.0232393995254323,1.0091363600961842,1.0297682742039045,1.019679585931328,1.0311504153252322,1.0075587479138124,1.0067663055600748,1.0292398081597904,1.0160189459950253
0.9886148007590133,1.0377356228958499,1.0574089215760982,1.005823891923535,1.18887265416288,1.587842902255641,1.0277814440458477,1.0227027038456036,1.0195915767999613,1.000167944211409,1.000029432935148,1.0000446507572112,1.00002045305431,1.0235122962549004,1.009146681947028,1.0302114806013676,1.019724182276707,1.0312430104482764,1.0077107651496906,1.006875033595805,1.0293512177035007,1.0162843994110222
0.9895635673624289,1.037762980365735,1.0594579991412025,1.0058317823656502,1.1894566372618738,1.5934061136083517,1.0278375307672012,1.0229022819328157,1.0207942688639753,1.0001700980268393,1.0000294994359453,1.0000452262610284,1.000021489032411,1.0236130529222223,1.0091632688753365,1.030980127593967,1.0197518125397615,1.0318821740187294,1.0080693054097258,1.0070969850116556,1.029354915487252,1.0163691404673636
0.9905123339658444,1.0381899599479991,1.0607845550105885,1.0058424033063467,1.1899196995175696,1.5977708868665934,1.0278912707478096,1.0231161262479147,1.0215701201573002,1.0001720185142864,1.000030123659839,1.0000452402871192,1.000021970361387,1.0236283316441497,1.0093340171792329,1.0312161532804163,1.0198971187756425,1.0342639191458338,1.0080712333466026,1.0071530460347722,1.0297178868685484,1.0165762289450573
0.99146110056926,1.0386143679197162,1.0628857669767269,1.0058630049093797,1.1913540160590814,1.6040770392429202,1.027927159701953,1.0233621738430176,1.023941460893617,1.0001725388854368,1.0000302438840514,1.0000454214106447,1.0000221538366614,1.02363768587089,1.0093386578945627,1.0323663447679092,1.020000031687038,1.0347611659276228,1.008261463139519,1.0072489281772006,1.0299011980261707,1.0166529489308198
0.9924098671726755,1.0390457082800104,1.0680397282324139,1.0058718985014308,1.193643311392197,1.6293508094985456,1.0281639525582307,1.0242823588963466,1.0250809524089006,1.0001768311281958,1.0000311074002117,1.0000467605992802,1.00002280461888,1.0245527902901646,1.0093908142007042,1.0326694842839774,1.0203869043683573,1.0350061924755365,1.0083659314873734,1.0073189770468567,1.0304164065866468,1.0166562819704497
0.9933586337760911,1.039549934348541,1.070577512365131,1.005873224372167,1.1938068908381658,1.6359998686025086,1.0282534488257673,1.025325057013832,1.0267709349910616,1.0001772266754336,1.000031287684371,1.0000472177644397,1.0000234292724044,1.024671046657256,1.0094386912505942,1.0327033508804053,1.020840490379263,1.0357540518917594,1.0083740754069903,1.007502840185499,1.0304280440287668,1.0166980671378287
0.9943074003795066,1.0396429305557922,1.0733260337734711,1.005873462596408,1.1940010642735037,1.6395215490260153,1.0282819523672408,1.0253588947479508,1.0307450525906832,1.0001781713222244,1.0000325775220447,1.0000473050028438,1.0000236149735602,1.0251873008790418,1.0094679986650152,1.0327554276073536,1.0218759064856797,1.0364422136688198,1.0084517100097878,1.0075207352769737,1.0307074522769173,1.0167268219190506
0.9952561669829222,1.0400372164747878,1.0748509780179936,1.0058844236726103,1.1949914453279629,1.649773581481796,1.0285417521975266,1.0254610346957416,1.0315138822860601,1.0001819144874011,1.000032894066223,1.0000478278914642,1.0000245149501181,1.0252809093237623,1.009492532769406,1.0328335053451168,1.0220384771345805,1.0371075769030869,1.0085020178366497,1.0077356907054345,1.0311075041829747,1.0167476919422023
0.9962049335863378,1.0408857948335166,1.0773247100125403,1.0059079596060674,1.2043906437086975,1.7246391326495316,1.028556122595519,1.0257923722501197,1.0324568685914923,1.0001901703149727,1.0000356253710019,1.0000493495516323,1.000024806458306,1.0253567142433504,1.009669605532828,1.03307208434666,1.022146428679166,1.0379025176396361,1.0088591390339121,1.0077879064148278,1.031493685516473,1.017161949621114
0.9971537001897534,1.041553743754552,1.0783833288083726,1.0059407244098753,1.2124845634706771,1.7277328034287553,1.0285722903712418,1.0259590039254507,1.0326311519209055,1.0001933079711778,1.0000388647926803,1.0000504699507007,1.000025345968621,1.0253832991414267,1.0099803738692745,1.0331791213260717,1.0223222122168631,1.0392066406338654,1.0089000296378865,1.0080155903686285,1.0331893481572525,1.0176040098184043
0.9981024667931688,1.0420584158274624,1.0785231861446873,1.0059578458380138,1.21620555977134,1.7282709908328473,1.0286064919032132,1.0259787847908297,1.0340534631409821,1.000193438096527,1.0000399698456293,1.0000506177250652,1.0000265426428403,1.0253893293628857,1.0101172393549598,1.0331999398976206,1.0243763002408963,1.0423776287698354,1.009296863137835,1.0083848450293345,1.0363830485946,1.0194760605064628
0.9990512333965844,1.0420858872576606,1.0914569730129344,1.006012101391113,1.2204453035217788,1.7319237353307084,1.02862114631332,1.026808083568233,1.0385499593322467,1.0001990341467681,1.0000436026277193,1.000056336639421,1.0000315468717356,1.0254707563697782,1.0103416029910965,1.0332205129005358,1.025725157360377,1.044493477685988,1.0094939462208887,1.0083939002616444,1.0382780482647003,1.0196030121284407
1.0,1.0422956664185672,1.130689015748221,1.0061101075343413,1.2258802510639144,1.7353702481458873,1.0298062547292306,1.0281073696802634,1.039462190379618,1.0001990653540516,1.006714639413324,1.00005924076301,1.0000317377419001,1.0300565423926797,1.0124670683058798,1.0345114320442905,1.026394700063158,1.0453201286250324,1.010083592787971,1.0089367879821451,1.040275465901858,1.0199950555796362


==> tikz/data/star.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.1,0.6320379146919429,0.0,0.602654028436019,0.6170616113744076,0.6322274881516587,0.6483412322274882,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.15,0.6320379146919429,0.0,0.602654028436019,0.6170616113744076,0.6322274881516587,0.6483412322274882,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.2,0.6320379146919429,0.0,0.602654028436019,0.6170616113744076,0.6322274881516587,0.6483412322274882,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.25,0.6320379146919429,0.0,0.602654028436019,0.6170616113744076,0.6322274881516587,0.6483412322274882,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.3,0.6147677725118482,0.05917501508856812,0.5476777251184834,0.5909952606635072,0.6265402843601896,0.6445497630331753,0.6616113744075829,0.0,0.0,0.0,0.0,0.27488215488215484
0.35,0.5406445497630333,0.234487736319542,0.45270142180094786,0.5018957345971564,0.5402843601895735,0.5767772511848341,0.6371563981042655,0.0,0.23605713243444226,0.27579311300241527,0.3138267412660958,0.346371810509154
0.4,0.4315829383886254,0.3342978101863194,0.36151658767772515,0.3848341232227488,0.4151658767772512,0.47061611374407586,0.5372511848341233,0.26920194530814007,0.3151213718357954,0.34266631973422956,0.3759539644978214,0.392618254967238
0.45,0.37368720379146914,0.3694911192290272,0.34104265402843603,0.3582938388625592,0.3753554502369668,0.3886255924170616,0.4,0.34086759158918933,0.3548307170945363,0.36633695399611166,0.3848341232227488,0.3981042654028436
0.5,0.37370616113744065,0.3699573597213622,0.34104265402843603,0.3582938388625592,0.3753554502369668,0.3886255924170616,0.4,0.34166091119102626,0.3549818667684672,0.36687669988259386,0.3848341232227488,0.3981042654028436


==> tikz/data/star_mean.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.1,0.6318672985781989,0.000851063829787234,0.6045497630331754,0.614218009478673,0.633175355450237,0.6464454976303318,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.15,0.6316208530805686,0.0023510638297872337,0.602654028436019,0.614218009478673,0.633175355450237,0.6464454976303318,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.2,0.6316208530805686,0.0023510638297872337,0.602654028436019,0.614218009478673,0.633175355450237,0.6464454976303318,0.6616113744075829,0.0,0.0,0.0,0.0,0.0
0.25,0.6119241706161137,0.07213610343281919,0.545781990521327,0.5890995260663507,0.6218009478672986,0.6426540284360189,0.6616113744075829,0.0,0.0,0.0,0.2356710251885128,0.27900047539814593
0.3,0.5405497630331756,0.24859226225870631,0.4606635071090047,0.5037914691943128,0.5450236966824644,0.5677725118483412,0.6265402843601897,0.0,0.2446128090659341,0.2857513309424343,0.31406356841385485,0.33841254535251897
0.35,0.43704265402843584,0.341917602503501,0.37099526066350713,0.3981042654028436,0.4218009478672986,0.46398104265402845,0.5423696682464455,0.2848732224589293,0.3129627997179125,0.344680130354035,0.37707639387803976,0.3948277275783466
0.4,0.3751469194312795,0.3733089015720092,0.35033175355450236,0.36208530805687206,0.376303317535545,0.3886255924170616,0.4001895734597157,0.3469194312796208,0.3582938388625592,0.37251184834123224,0.3872037914691943,0.39829383886255926
0.45,0.3742180094786729,0.37393701268919116,0.3486255924170616,0.36161137440758295,0.37345971563981045,0.3872037914691943,0.39829383886255926,0.3486255924170616,0.36018957345971564,0.37251184834123224,0.3872037914691943,0.39829383886255926
0.5,0.3742180094786729,0.37393701268919116,0.3486255924170616,0.36161137440758295,0.37345971563981045,0.3872037914691943,0.39829383886255926,0.3486255924170616,0.36018957345971564,0.37251184834123224,0.3872037914691943,0.39829383886255926


==> tikz/data/stroke.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.23368743169398912,0.0,0.22334426229508197,0.22852459016393445,0.23344262295081966,0.23956284153005464,0.24450273224043717,0.0,0.0,0.0,0.0,0.0
0.1,0.23368743169398912,0.0,0.22334426229508197,0.22852459016393445,0.23344262295081966,0.23956284153005464,0.24450273224043717,0.0,0.0,0.0,0.0,0.0
0.15,0.23368743169398912,0.0,0.22334426229508197,0.22852459016393445,0.23344262295081966,0.23956284153005464,0.24450273224043717,0.0,0.0,0.0,0.0,0.0
0.2,0.23358251366120222,0.024910647226189967,0.2228633879781421,0.22852459016393445,0.23344262295081966,0.23956284153005464,0.2456830601092896,0.0,0.0,0.0,0.0,0.14914025983567492
0.225,0.23408961748633886,0.05169259377499018,0.22421857923497268,0.2289617486338798,0.23344262295081966,0.23956284153005464,0.24450273224043717,0.0,0.0,0.0,0.14737992365792257,0.21245554938243708
0.25,0.2257486338797813,0.17791851876157425,0.2146448087431694,0.21901639344262294,0.22513661202185792,0.23169398907103825,0.23698360655737705,0.0,0.16978103789859145,0.21757408386705124,0.22513661202185792,0.22994535519125683
0.3,0.22496612021857915,0.1886332728599349,0.21460109289617488,0.21726775956284153,0.22404371584699453,0.2303825136612022,0.23698360655737705,0.0,0.2098360655737705,0.21757408386705124,0.22513661202185792,0.22994535519125683
0.35,0.22496612021857915,0.1886332728599349,0.21460109289617488,0.21726775956284153,0.22404371584699453,0.2303825136612022,0.23698360655737705,0.0,0.2098360655737705,0.21757408386705124,0.22513661202185792,0.22994535519125683
0.4,0.22496612021857915,0.1886332728599349,0.21460109289617488,0.21726775956284153,0.22404371584699453,0.2303825136612022,0.23698360655737705,0.0,0.2098360655737705,0.21757408386705124,0.22513661202185792,0.22994535519125683


==> tikz/data/syn_gamma1.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7816521862910726,0.0071300015258009015,0.6854408971937569,0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.0,0.041536276618370824
0.1,0.6376940530577596,0.06281198955493614,0.5220025077452507,0.5649495031199004,0.6115445301718436,0.6960578210331795,0.8,0.0,0.037486688818491924,0.07110072067486933,0.09119406038705559,0.11094864671222321
0.15,0.48081345456162444,0.13323297556175046,0.4007684349427856,0.43726435062491587,0.47679887447945546,0.5140886221841534,0.5633461786892646,0.09190878114766601,0.11473807189636986,0.13331725068841405,0.154545953534249,0.17592117572160743
0.2,0.36664598688223776,0.20042297247706234,0.31027899346232396,0.33174139135569475,0.36286087513100146,0.39719493722849825,0.4258725452172085,0.16101274323284367,0.17812479294651418,0.200533864249749,0.22328307183857612,0.2408562841154875
0.25,0.29251624688384853,0.2587672759467917,0.275,0.275,0.275,0.30692538938182823,0.3302942178766089,0.22441273607307,0.24378066046408386,0.275,0.275,0.275
0.3,0.2756934848029626,0.2742681026099683,0.275,0.275,0.275,0.275,0.2773343522471374,0.27245806085451996,0.275,0.275,0.275,0.275
0.35,0.2755647359487999,0.27440033934739266,0.275,0.275,0.275,0.275,0.27511662091588596,0.27487236858366293,0.275,0.275,0.275,0.275
0.4,0.2755647359487999,0.27440033934739266,0.275,0.275,0.275,0.275,0.27511662091588596,0.27487236858366293,0.275,0.275,0.275,0.275


==> tikz/data/syn_gamma2.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7851687376236739,0.005618253053219948,0.6898107877959888,0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.0,0.03986396099451257
0.1,0.6996317380406181,0.037773986226989895,0.5936015401183652,0.6263614265760279,0.6852534895724292,0.8,0.8,0.0,0.0,0.041608164912486194,0.06496359565305797,0.07868953649472127
0.15,0.5910490875892053,0.08175262123266462,0.4951998635911541,0.5335440980171833,0.5816473682375123,0.6261877302278549,0.6973897719189827,0.03698184015926253,0.06503488963375074,0.0838465147055345,0.10550956606297164,0.12399282167399277
0.2,0.4908544858318446,0.12786015471117457,0.41898902117535564,0.4473750168060755,0.4880268608939755,0.5259192544763671,0.566623993523184,0.09044936564115538,0.10909144857163154,0.12758968228159967,0.14894602763681158,0.16500642452255646
0.25,0.4120700588606657,0.17097758449185477,0.3481719111675643,0.3762414551783604,0.40900270203158995,0.4417649107727125,0.47612583967775746,0.13366449730038593,0.15203760272639716,0.17092415472427314,0.1915140291253217,0.21093050872905414
0.3,0.3476395904919775,0.21341953912653142,0.29901772244256236,0.3186630338427747,0.3482265763150503,0.37061334686114833,0.39638802219461683,0.17862542536535309,0.19525950513499696,0.2108907523359892,0.23377023757808577,0.25090314988665396
0.35,0.30049451334733734,0.25142944961314007,0.275,0.275,0.2929555455606607,0.31817445448200754,0.33981960029596053,0.2171055299368724,0.23417487175131876,0.2566027371097759,0.275,0.275
0.4,0.2793942669024317,0.2706476103109803,0.275,0.275,0.275,0.27751050467178023,0.29134167187805676,0.2581586926252419,0.2722682994878535,0.275,0.275,0.275


==> tikz/data/syn_mean_gamma1.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.6601579318017431,0.05293673346187064,0.5604692656711595,0.601501380457289,0.6433829396434126,0.7078603196434572,0.8,0.0,0.03303735480414223,0.05804926052637831,0.07532650504527119,0.093195424230898
0.1,0.5001097287573385,0.12338198008311954,0.42285876359611535,0.4530054073865698,0.4940424869767993,0.5407892145814014,0.5804437192557022,0.08437043476266497,0.10214595197331186,0.12457000178331798,0.14588099918733377,0.16275295667010933
0.15,0.3746321290010559,0.19517999590509685,0.3157667276584541,0.33916133000353976,0.36936013465891065,0.4048887659315978,0.4367744316736421,0.15482054887227137,0.17340695124263594,0.19610287669889848,0.21760108973145423,0.23618348661799987
0.2,0.29819997390485437,0.25582540835585865,0.275,0.275,0.275,0.30640275610515805,0.3335114065757341,0.2219112104229295,0.24424134815184656,0.275,0.275,0.275
0.25,0.27567798606226945,0.2745717166206121,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275
0.3,0.2750000000000022,0.2750000000000022,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275
0.35,0.2750000000000022,0.2750000000000022,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275
0.4,0.2750000000000022,0.2750000000000022,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275


==> tikz/data/syn_mean_gamma2.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7091093518152849,0.03384593199177973,0.6081916725297369,0.6426069427547937,0.6970441391368796,0.8,0.8,0.0,0.0,0.03711277473381324,0.058361435801790484,0.07250540794402206
0.1,0.5896155049561991,0.08192420348663534,0.5059541764323304,0.5421277995184781,0.5828494252212033,0.6245797950724683,0.679527788249957,0.043811652617470956,0.06569558429733142,0.08332416050195715,0.10152865879684755,0.11868630319579018
0.15,0.4898459177599779,0.12830637556925634,0.41814329674005635,0.44777779228351666,0.48382239963460544,0.5294981744576094,0.566240242582348,0.09061992115090799,0.1074047198942628,0.12972022738151423,0.14872546904313494,0.1655017983073572
0.2,0.407120388137085,0.17400115127015928,0.34405842902057,0.37249701944251845,0.4050118899695373,0.43600002578951086,0.47112289211077296,0.1362600529905799,0.1552552207537721,0.17333224812188391,0.19399835386510564,0.21394606299435065
0.25,0.34217446000701257,0.21819493760798644,0.2898457145082841,0.3099811294357464,0.338538908944786,0.3691518933784138,0.3938846636707755,0.1801858000420903,0.19624335599566145,0.21807090896069783,0.24111384399116104,0.25961634652440674
0.3,0.2975459946576424,0.25462807842240104,0.275,0.275,0.28743128305878135,0.3106311536202475,0.3356487469332952,0.2202685186004281,0.24055230736395722,0.2620014395815928,0.275,0.275
0.35,0.27908368456158233,0.2717088259056819,0.275,0.275,0.275,0.275,0.28370357319319156,0.2657670583754615,0.275,0.275,0.275,0.275
0.4,0.27519079313970923,0.2748051975959761,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275


==> tikz/data/syn_mean_true1.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.6858753041071102,0.0383950354061179,0.5952670467511019,0.6294601752149174,0.6721252349357187,0.7442721023081403,0.8,0.0,0.017811581648286147,0.04218537107194055,0.057414180624447544,0.07012616713399145
0.1,0.5447840257348309,0.0909246842948459,0.46459370013898965,0.5006255911570225,0.5391333330558203,0.5859240343089015,0.6305602834820125,0.05701302401261862,0.07368572131166881,0.09213098287059229,0.10818430855730489,0.12404995930790862
0.15,0.4291280255758722,0.14179519051599132,0.36390672583916744,0.39548897371672187,0.42678773197554787,0.46272516387548,0.4956392360290584,0.11032810142804214,0.12489767193783588,0.14174250709724368,0.15736397517380057,0.1742198384164943
0.2,0.3365609505434168,0.19151908395222375,0.2842859163122824,0.3056121994477075,0.3330490687286397,0.36166427151628544,0.3942831977160657,0.15798595242975463,0.17546477375207692,0.19200416825423922,0.2092041674274589,0.22372896965805256
0.25,0.2750998211434204,0.23266566519232015,0.25,0.25,0.26083936165540855,0.28520306398338524,0.3083512108499803,0.20741806234456425,0.2230797761634955,0.24122394632461108,0.25,0.25
0.3,0.2629304688925668,0.24294268399556973,0.25,0.25,0.25,0.2530289766430466,0.2663606687614853,0.23693515373833168,0.2474967424276489,0.25,0.25,0.25
0.35,0.2624317228298684,0.2433258193435688,0.25,0.25,0.25,0.2515908934041275,0.2631969130446601,0.2393786219398735,0.24868021710210272,0.25,0.25,0.25
0.4,0.2624317228298684,0.2433258193435688,0.25,0.25,0.25,0.2515908934041275,0.2631969130446601,0.2393786219398735,0.24868021710210272,0.25,0.25,0.25


==> tikz/data/syn_mean_true2.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7300313608940049,0.02324298326612597,0.6390925551797452,0.6689373826739204,0.7243229359348504,0.8,0.8,0.0,0.0,0.024392864777540477,0.04330076431230749,0.05391743938380005
0.1,0.6257587002205053,0.05979863369049922,0.5446236023932397,0.5751340557351157,0.6172412341232745,0.6598513187123085,0.7174116425793038,0.02669997393784506,0.04649918017945029,0.06190192529961418,0.07784551482098022,0.08990985950143478
0.15,0.5326008139151868,0.09575898438111681,0.4604095882765033,0.4909267157461539,0.5291842561590998,0.5681033534759901,0.6111672829596234,0.06415506890056892,0.08058516340370848,0.09619732760199899,0.11236885119113939,0.12595184276716373
0.2,0.4571293355902597,0.1284719356325077,0.39547601330003446,0.421608097400328,0.45388528730960487,0.487347004456197,0.5227192905430271,0.09886909680231855,0.11392876600161797,0.12894406162448518,0.14426180531235855,0.15737067257803306
0.25,0.39302587115572724,0.15976824891939717,0.337993692081663,0.36209956320639536,0.39181786402205326,0.42116234741551384,0.4520390815730229,0.1297967984043471,0.14447977512025467,0.159262663967242,0.17522257783620035,0.18905350764084636
0.3,0.3378312061182777,0.19049652136509307,0.28940775997547913,0.31094169857469345,0.33556410536104775,0.3610417513241835,0.3883698210691506,0.1610597254742446,0.17581160447879557,0.19049814718474414,0.2057439318273483,0.22013359565205337
0.35,0.2965556250851086,0.21725509789743783,0.25,0.26861791567905546,0.2916950928512572,0.3136545683629043,0.3391019664505644,0.1883977988960395,0.2040060199230388,0.21855090988720782,0.23521383893592457,0.25
0.4,0.27265288608545163,0.2349686826481209,0.25,0.25,0.2555748487217196,0.2782464879824788,0.30079912696629557,0.21238395728817416,0.2280650767044213,0.24542409083801212,0.25,0.25


==> tikz/data/syn_rct_gamma1.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7872258888888893,0.009165292701376218,0.71215,0.7969444444444445,0.7993888888888889,0.8016666666666666,0.8037222222222222,0.0,0.0,0.0,0.0,0.055552698225557
0.1,0.6451808333333331,0.10256183767890642,0.5611333333333334,0.5841527777777777,0.6350833333333333,0.6789583333333333,0.7983388888888889,0.0,0.07881098843970685,0.10873738004419822,0.14268074911893577,0.1588877885361453
0.15,0.5227746666666678,0.19209343431878162,0.46597222222222223,0.4875555555555556,0.5201944444444444,0.5472083333333333,0.5834111111111111,0.14360709717476938,0.16910490321292404,0.19176163924222786,0.22052562567918954,0.2393789135512745
0.2,0.4407224444444441,0.2686103896931862,0.40205,0.41818055555555556,0.4370833333333333,0.4603055555555556,0.48562222222222223,0.22134309702448018,0.24553911151357707,0.2706521595119816,0.2922208401528314,0.31423284479762886
0.25,0.39072522222222245,0.3343526482643586,0.3683888888888889,0.37302777777777774,0.3868611111111111,0.4031388888888889,0.41935,0.2911528663769023,0.31291054894536807,0.3369433289469832,0.365159602348861,0.37027777777777776
0.3,0.37077905555555585,0.3658374024458526,0.3647222222222222,0.3668888888888889,0.3696111111111111,0.37272222222222223,0.3764,0.359199567140902,0.3647638888888889,0.36791114168078004,0.37066666666666664,0.3731722222222222
0.35,0.3693617222222223,0.36796535228183963,0.36488333333333334,0.3666111111111111,0.36916666666666664,0.3718888888888889,0.3743944444444444,0.3631111111111111,0.3657222222222222,0.36827777777777776,0.3711111111111111,0.3731111111111111
0.4,0.3694456666666666,0.3680522793200683,0.3645555555555556,0.3670555555555556,0.36927777777777776,0.37183333333333335,0.37433333333333335,0.3626666666666667,0.3658888888888889,0.3685,0.37094444444444447,0.3731722222222222


==> tikz/data/syn_rct_gamma2.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7993013333333333,0.000748669805837916,0.7958222222222222,0.7978333333333333,0.7999444444444445,0.802,0.8039444444444445,0.0,0.0,0.0,0.0,0.0
0.1,0.7587433333333331,0.027933537306381206,0.6556388888888889,0.7035972222222222,0.7979444444444445,0.8013888888888889,0.8032222222222222,0.0,0.0,0.0,0.06570436866613036,0.09551874680994203
0.15,0.6777145000000008,0.0805001556739495,0.5965388888888888,0.6245555555555555,0.6618055555555555,0.7155555555555555,0.79995,0.0,0.057600398633668656,0.09010204900127639,0.11479211171265703,0.13523472463490308
0.2,0.6050974444444446,0.12979208635327635,0.5349777777777778,0.5588888888888889,0.5960000000000001,0.6379583333333334,0.6860111111111111,0.07780298728394511,0.10518387356792684,0.13463451486954298,0.16014562160160387,0.18021667950519837
0.25,0.5424133888888888,0.17597629302091064,0.4874055555555556,0.507625,0.5379722222222222,0.5717083333333333,0.6060833333333333,0.127413993583629,0.15210606832770662,0.1777212156721702,0.20341559416481625,0.22059183226860826
0.3,0.4930267222222222,0.21699909669551226,0.44266666666666665,0.46405555555555555,0.4900833333333333,0.5168611111111111,0.5452555555555556,0.17167288555669896,0.1941564125881795,0.2182379193083497,0.24205956482765328,0.26313886440223594
0.35,0.4519379999999999,0.25637605371655714,0.4144722222222222,0.4293888888888889,0.44822222222222224,0.4719027777777778,0.49417777777777777,0.21150910229007036,0.23348531946184087,0.25845142723960624,0.2788643922495615,0.2968047702932327
0.4,0.42040572222222283,0.2923433362876153,0.3873888888888889,0.40170833333333333,0.4191666666666667,0.4343472222222222,0.4543,0.2516757175633361,0.27337936433773946,0.2909876424761143,0.31470017832026753,0.3348020158643789


==> tikz/data/syn_true1.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7688921328614151,0.010433968850990242,0.6675450338647484,0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.0,0.04378903101985328
0.1,0.6509281081541076,0.051087314471072925,0.5522121750689228,0.5893215987456295,0.633327603115925,0.6986418481817903,0.8,0.0,0.033038884577644756,0.05600596126858377,0.07238681853733075,0.08686577584663062
0.15,0.5150460422495384,0.10333866333101012,0.4392946646109863,0.46765794402595834,0.509045724700651,0.5467918240481138,0.6014740912558186,0.06778241670759859,0.0890370512821563,0.10459954188729795,0.12266538981513672,0.13575831915227934
0.2,0.4068393518168573,0.1528069556029635,0.3493187665551708,0.37091217439451235,0.4022184148207024,0.43699286921791497,0.4696939409871409,0.12174925284005282,0.1368494398575902,0.1539215501560497,0.1703741225542773,0.18244611792457954
0.25,0.3200534639194624,0.20146429145659533,0.27020623897048046,0.2906449030152989,0.31957798072651056,0.3433441596879517,0.3695637732746349,0.17110932015797475,0.18590646936555694,0.20026393680970744,0.21927583435030495,0.23401337482165577
0.3,0.26395628753257616,0.23950544898488382,0.25,0.25,0.25,0.2732932500216142,0.2942041298154828,0.21683059731845583,0.23170468712726186,0.25,0.25,0.25
0.35,0.252276063556116,0.2481932106404689,0.25,0.25,0.25,0.25,0.2575039863655429,0.2438718584581966,0.25,0.25,0.25,0.25
0.4,0.2521936131646671,0.24825823424924154,0.25,0.25,0.25,0.25,0.2570424183518572,0.24424184607221924,0.25,0.25,0.25,0.25


==> tikz/data/syn_true2.csv <==
beta,mean obj,mean constr,obj_q10,obj_q25,obj_q50,obj_q75,obj_q90,constr_q10,constr_q25,constr_q50,constr_q75,constr_q90
0.05,0.7946403195794706,0.0018638283399891765,0.8,0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.0,0.0
0.1,0.7151608979016885,0.02847796538473805,0.6091973716108416,0.6458464256086822,0.7089383184605726,0.8,0.8,0.0,0.0,0.029548141820263787,0.0514865791641549,0.0648890603304599
0.15,0.6159245106092935,0.06369595373549136,0.5274839740614735,0.5586365194246069,0.6022437006278898,0.6537967821223121,0.7354933573923236,0.020693609601997485,0.048646624431422994,0.06749297145600155,0.08431165830982029,0.09689771869136037
0.2,0.5243006687352157,0.09935882845560275,0.4482396659895926,0.48050992720705105,0.5168765880424193,0.5582133767087492,0.607430512716698,0.06554876563515129,0.08447925297344414,0.10130425708157004,0.1169320472318939,0.1315602186138012
0.25,0.44857288855869065,0.13239515255989392,0.39047325815223477,0.41357548645470593,0.4450074963401087,0.47762639825499537,0.5114257511032668,0.10359413342864954,0.11820823857989692,0.13306953331834198,0.1482186036549573,0.1599618484767269
0.3,0.38637786512695516,0.16314782773910086,0.33489324692167244,0.35665746378628693,0.38356282187913554,0.41528186711550674,0.4389288712023067,0.13593143273957736,0.14737287060416315,0.1635878491299118,0.1782696098619352,0.19089880040196067
0.35,0.33380733648533506,0.1926720439904956,0.2893933937334735,0.3087374463628609,0.3315256904595014,0.356085909086558,0.38108641465266185,0.16490087121384883,0.17859205880570123,0.19292169932654618,0.20716752984045933,0.22014357754482153
0.4,0.2907018517735344,0.22045039022671892,0.25,0.2660842357719594,0.28848193697997626,0.31011938800377237,0.330676890220197,0.19343470191767426,0.2062738188705211,0.2207781144953018,0.23714712748165145,0.25

